The Transiting Exoplanet Survey Satellite: Simulations of planet detections and astrophysical false positives

The Transiting Exoplanet Survey Satellite (TESS) is a NASA-sponsored Explorer mission that will perform a wide-field survey for planets that transit bright host stars. Here, we predict the properties of the transiting planets that TESS will detect along with the eclipsing binary stars that produce false-positive photometric signals. The predictions are based on Monte Carlo simulations of the nearby population of stars, occurrence rates of planets derived from Kepler, and models for the photometric performance and sky coverage of the TESS cameras. We expect that TESS will find approximately 1700 transiting planets from 200,000 pre-selected target stars. This includes 556 planets smaller than twice the size of Earth, of which 419 are hosted by M dwarf stars and 137 are hosted by FGK dwarfs. Approximately 130 of the $R < 2~R_\oplus$ planets will have host stars brighter than K = 9. Approximately 48 of the planets with $R < 2~R_\oplus$ lie within or near the habitable zone ($0.2 < S/S_\oplus < 2$), and between 2-7 such planets have host stars brighter than K = 9. We also expect approximately 1100 detections of planets with radii 2-4 R_Earth, and 67 planets larger than $4~R_\oplus$. Additional planets larger than $2~R_\oplus$ can be detected around stars that are not among the pre-selected target stars, because TESS will also deliver full-frame images at a 30-minute cadence. The planet detections are accompanied by over one thousand astrophysical false positives. We discuss how TESS data and ground-based observations can be used to distinguish the false positives from genuine planets. We also discuss the prospects for follow-up observations to measure the masses and atmospheres of the TESS planets.

==> tbl6.tsv <==
# This is the electronic version of
#
#   Table 6 -- Catalog of Simulated Planet Detections
#
# from the journal article:
#
# "The Transiting Exoplanet Survey Satellite: Simulations of planet detections and astrophysical false positives"
# by Peter W. Sullivan, Joshua N. Winn, Zachory K. Berta-Thompson, David Charbonneau, Drake Deming,
#    Courtney D. Dressing, David W. Latham, Alan M. Levine, Peter R. McCullough, Timothy Morton,
#    George R. Ricker, Roland Vanderspek, and Deborah Woods
#
# Sullivan et al., ApJ, in press [arxiv:]
#
# RA    Dec    Rplanet   P     S/SEarth   K     Rstar   Teff    Vmag    Imag    Jmag    Kmag   Dist      Dil     log10    SNR  Mult.
# [deg] [deg]  [REarth] [days]          [m/s]   [Rsun]  [K]                                    modulus   ution  \sigma_V       code
#
0.439	45.22	3.311	9.135	361.7	2.031	1.413	6531	8.471	7.974	7.63	7.415	5	1.001	-4.87	16.84	1
0.4803	-66.2	2.187	14.2	2.053	3.111	0.3214	3426	15.08	12.83	11.56	10.79	3.9	1.009	-4.219	12.32	3
0.6458	42.94	1.743	4.957	235	1.66	0.955	5546	10.12	9.346	8.807	8.415	4.95	1.001	-4.644	7.547	0
0.9241	-26.07	1.475	2.16	1240	1.945	1.125	5984	8.065	7.424	6.976	6.667	3.65	1	-4.502	8.371	0
1.314	-24.95	2.288	9.753	5.917	2.951	0.4243	3622	14.19	12.15	10.99	10.19	4.1	1	-4.439	8.626	2
1.384	10.61	2.324	13.99	2.086	3.322	0.3204	3425	15.04	12.79	11.52	10.74	3.85	1.069	-3.499	7.815	2
1.783	-71.93	3.294	8.42	4.45	5.229	0.3365	3444	15.29	13.06	11.79	11.02	4.25	1	-4.387	26.36	2
1.789	-9.144	2.808	5.618	2.564	9.154	0.1666	3228	15.05	12.52	11.13	10.36	1.85	2.279	-4.409	28.71	3
1.948	-17	17.15	1.344	1.016e+04	16.03	2.107	6668	7.513	7.053	6.724	6.526	5	1	-4.424	457.4	2
2.172	-15.53	4.801	17.14	341.2	2.099	2.107	6668	7.513	7.053	6.724	6.526	5	1	-4.682	13.1	2
4.071	9.507	1.974	11.45	1.548	4.091	0.2246	3300	14.96	12.55	11.21	10.44	2.65	1	-4.5	17.7	2
4.634	-23.5	4.713	5.172	116.3	4.603	0.8045	5000	9.517	8.54	7.853	7.321	3.35	1	-4.68	64.01	0
4.788	78.63	1.562	0.6209	71.16	8.919	0.2172	3283	15.94	13.5	12.14	11.38	3.5	1.001	-4.427	16.95	2
5.322	-55.55	2.846	18.16	2.409	3.006	0.4119	3592	14.23	12.15	10.98	10.18	4	1	-4.464	15.49	2
5.704	50.73	2.242	2.751	308.3	2.82	0.8026	5188	11.28	10.4	9.769	9.277	5.35	1.012	-4.668	10.6	2
5.951	-28.67	3.751	17.75	4.304	3.46	0.5037	3844	11.73	9.938	8.887	8.078	2.55	1	-4.293	52.46	1
6.166	32.45	1.112	0.7912	53.39	2.954	0.2244	3304	14.81	12.41	11.08	10.32	2.65	1.002	-3.499	8.483	2
6.521	-4.048	1.53	7.512	4.784	2.782	0.318	3435	13.66	11.43	10.17	9.406	2.5	1.001	-3.487	8.256	2
6.662	-79.38	2.308	1.887	45.53	5.482	0.3964	3551	14.42	12.3	11.1	10.31	4	1.003	-3.487	19.91	0
7.592	-79.92	7.716	3.921	320.7	7.407	0.912	5623	11.06	10.32	9.794	9.404	5.85	1.004	-4.545	96.5	1
8.071	-77.19	1.492	1.018	887.9	3.504	0.7028	5030	8.001	7.046	6.398	5.847	1.6	1	-4.735	40.7	1
8.396	-53.97	2.384	5.59	6.768	4.554	0.3122	3442	14.14	11.91	10.66	9.888	2.95	1.246	-3.599	20.29	3
8.919	67.42	2.936	29.94	1.286	2.607	0.4166	3611	13.33	11.3	10.14	9.347	3.2	1.09	-3.695	18.14	1
9.843	-11.83	2.817	6.279	62.93	2.983	0.6872	4819	11.69	10.6	9.878	9.258	4.9	1	-4.848	17.22	0
10.47	-40.6	1.711	15.14	1.342	2.827	0.2613	3359	14.51	12.18	10.87	10.11	2.7	1.023	-3.487	9.068	1
10.55	-27.3	3.601	5.991	283.9	2.963	1.044	5970	9.854	9.215	8.756	8.435	5.25	1	-4.523	22.5	0
11.07	-52.75	2.399	17.18	0.8516	4.354	0.2183	3287	15.54	13.1	11.74	10.98	3.1	1	-4.32	17.84	1
11.14	29.35	2.43	8.665	13.32	2.805	0.5327	3948	12.8	11.09	10.08	9.269	3.95	1.006	-4.457	13.84	2
11.15	-49.04	1.509	8.123	6.418	2.273	0.3926	3557	13.67	11.56	10.37	9.584	3.25	1.026	-4.449	10.7	1
11.21	37.35	2.637	1.976	28.93	7.017	0.3246	3437	14.67	12.43	11.18	10.4	3.55	1.02	-4.008	22.6	3
11.55	-44.67	5.265	39.43	56.63	1.9	1.47	6577	8.655	8.164	7.825	7.619	5.3	1	-4.009	14.55	0
11.91	-67.75	3.666	4.781	216.5	3.686	0.8379	5598	11.69	10.94	10.4	10	6.25	1.007	-3.771	20.44	0
12.01	74.53	3.854	1.852	11.79	17.24	0.1735	3225	16.89	14.36	12.95	12.18	3.75	1.099	-3.487	45.84	3
12.09	-51.66	11.96	40.02	16.08	4.97	0.9864	5598	10.31	9.551	9.019	8.634	5.25	1.015	-4.743	169.9	0
12.26	-60.31	2.122	10.35	3.354	3.187	0.3336	3467	13.88	11.68	10.44	9.669	2.9	1.001	-3.525	13.26	2
12.32	75.64	6.92	5.247	513.2	5.254	1.203	6295	10.12	9.569	9.176	8.914	6.1	1.542	-4.115	64.28	1
12.41	-10.21	2.974	6.844	2.187	8.506	0.1808	3230	16.63	14.1	12.7	11.93	3.6	1	-4.387	9.031	0
12.64	-53.86	1.729	2.397	20.93	4.479	0.3122	3442	14.14	11.91	10.66	9.888	2.95	1	-3.95	17.68	3
12.93	-13.89	12.98	6.035	8420	5.132	2.502	1.059e+04	6.034	6.136	6.149	6.208	5.55	1	-4.165	61.44	1
12.97	58.3	2.773	13.71	422.9	1.347	1.561	7603	9.017	8.772	8.572	8.483	6.45	1.063	-4.502	7.872	1
13.05	74.71	1.474	1.055	81.39	5.179	0.3616	3490	15.02	12.84	11.6	10.82	4.25	1.302	-3.61	7.904	2
13.41	27.05	3.206	11.65	84.23	2.208	0.9588	5689	10.53	9.813	9.3	8.929	5.5	1.007	-4.84	13.23	1
13.49	-57.21	1.979	19.54	2.333	2.077	0.424	3606	14.03	11.97	10.8	10.01	3.9	1.005	-4.526	7.982	3
13.69	-81.59	1.853	2.205	15.29	6.248	0.2399	3324	14.95	12.57	11.24	10.48	2.85	1.147	-3.836	29.31	3
13.82	-20.21	1.049	15.96	0.6248	1.164	0.1642	3228	14.83	12.3	10.91	10.15	1.6	1	-3.959	8.256	1
14.21	79.81	1.061	0.5018	659.2	1.497	0.5522	3996	12.87	11.21	10.21	9.403	4.2	1.049	-4.104	7.934	3
14.31	32.41	2.289	5.804	7.552	4.227	0.3367	3470	12.33	10.15	8.917	8.151	1.4	1.003	-4.541	46.11	2
14.81	-14.49	1.993	12.55	0.6411	5.395	0.1574	3027	14.98	12.76	11.1	10.32	1.45	1	-3.525	19.72	1
15.26	48.53	2.266	7.677	4.367	3.932	0.3102	3435	14.47	12.23	10.98	10.21	3.25	1.212	-3.697	15.1	2
15.93	75.9	1.935	5.06	333.5	1.72	1.052	5888	8.682	8.023	7.558	7.231	4.05	1.001	-4.64	16.67	2
16.19	-65.03	2.294	8.952	8.658	2.874	0.4756	3710	14.65	12.69	11.57	10.76	5	1	-4.029	8.762	2
16.31	-53.08	3.469	10.84	67.59	2.696	0.8035	5598	10.88	10.14	9.597	9.193	5.35	1.003	-4.84	16.71	0
16.85	-45.03	2.75	20.96	141	1.366	1.468	6592	4.212	3.741	3.397	3.18	0.85	1	-4.431	9.519	1
17.16	-73.21	2.549	4.85	14.71	4.218	0.4201	3599	14.06	12	10.83	10.04	3.9	1.182	-3.548	13.5	1
17.72	-16.13	2.603	2.779	12.46	7.419	0.2579	3345	15.94	13.58	12.26	11.49	4.05	1.001	-4.427	12.14	3
17.75	-61.05	2.305	5.599	8.762	4.007	0.361	3499	14.85	12.68	11.45	10.67	4.1	1	-4.449	10.8	2
17.91	77.06	7.027	14.45	338.7	3.943	3.008	4977	6.667	5.724	5.026	4.471	3.35	1.001	-4.926	32.32	1
18.18	-34.03	2.67	2.18	881.9	3.452	0.9244	5875	9.92	9.255	8.774	8.429	4.95	1	-4.401	22.49	1
18.25	-30.44	1.84	1.159	1061	3.282	0.7598	5383	10.46	9.648	9.061	8.611	4.6	1	-4.536	16.61	0
18.53	-39.8	3.193	2.459	34.13	6.612	0.4065	3587	13.25	11.19	10.01	9.226	3	1.006	-3.95	35.81	2
18.75	-25.16	2.725	2.374	383	3.61	0.7962	5212	10.39	9.515	8.884	8.394	4.45	1	-4.659	21.65	0
18.79	-21.37	1.297	3.412	10.18	2.821	0.2661	3363	14.65	12.33	11.03	10.26	2.9	1	-3.67	8.187	3
19.11	-14.93	1.337	1.863	19.5	4.221	0.2404	3327	14.08	11.71	10.38	9.621	2	1.006	-4.219	18.56	3
19.16	-4.038	0.9995	2.04	98.19	0.7768	0.5403	3990	10.97	9.312	8.321	7.514	2.25	1.001	-4.219	7.891	3
19.72	21.45	2.03	2.87	17.16	4.954	0.3183	3434	14.07	11.83	10.57	9.803	2.9	1	-4.045	20.49	1
19.74	-4.823	2.283	9.863	12.01	2.531	0.5403	3990	10.97	9.312	8.321	7.514	2.25	1	-4.541	24.26	3
19.8	-5.749	2.075	5.633	3.031	6.236	0.1894	3242	16.75	14.24	12.85	12.08	3.85	1.157	-4.511	7.382	2
19.99	21.05	3.492	7.232	3.093	7.88	0.2358	3309	15.74	13.33	11.99	11.23	3.55	1	-3.525	28.93	2
20.85	-29.24	2.106	3.568	22.41	3.923	0.4227	3596	14.46	12.39	11.22	10.42	4.3	1	-4.219	9.619	2
21.17	-38.09	3.524	2.846	17.46	8.359	0.3183	3432	14.12	11.88	10.62	9.856	2.95	1	-3.369	23.15	3
21.47	43.91	2.602	1.438	3380	3.408	1.295	6237	9.408	8.846	8.441	8.168	5.5	1.002	-4.369	15.99	1
21.51	-46.16	2.424	4.004	15.87	4.549	0.3838	3547	13.03	10.92	9.727	8.947	2.55	1	-3.95	19.35	3
21.65	-83.95	1.677	3.462	240.4	2.079	0.7835	5272	10.65	9.805	9.191	8.716	4.75	1.001	-4.523	10.85	1
21.71	-22.47	2.204	4.548	179	2.36	0.8035	5346	10.02	9.196	8.601	8.146	4.25	1.009	-4.595	13.2	0
21.73	-12.55	3.108	6.853	55.63	3.188	0.689	4799	12	10.9	10.18	9.552	5.2	1	-4.669	16.48	1
21.83	-29.08	2.704	6.843	9.406	3.985	0.4227	3596	14.46	12.39	11.22	10.42	4.3	1	-4.457	10.17	2
21.95	-1.535	3.952	9.412	275.6	2.471	1.321	6310	8.842	8.286	7.901	7.653	5.05	1	-4.413	21.48	1
22.36	-51.26	1.41	9.66	2.248	2.847	0.2483	3334	15.35	12.98	11.66	10.89	3.35	1.005	-3.622	7.752	2
22.45	-74.16	7.507	2.07	129.1	12.2	0.595	4147	13.63	12.09	11.14	10.33	5.4	1.004	-4.008	146.8	0
22.92	-4.259	1.657	1.712	354.7	2.772	0.6908	4815	11.68	10.56	9.837	9.218	4.85	1	-4.788	9.016	1
22.97	24.89	2.142	5.87	2.752	6.571	0.1829	3235	16.38	13.87	12.47	11.7	3.4	1.037	-4.35	11.51	2
23.94	-57.97	1.679	21.15	9.71	1.279	0.6467	4622	10.22	9.017	8.235	7.559	3	1.002	-4.815	13.62	1
23.95	-10.24	2.173	7.025	15.5	2.822	0.5152	3849	12.74	10.94	9.884	9.07	3.6	1	-4.578	14.27	1
24.05	31.49	2.718	20.99	10.68	1.952	0.6696	4672	12.3	11.11	10.34	9.675	5.2	1	-4.637	11.08	1
24.92	-69.3	2.611	6.957	13.06	3.5	0.4769	3781	10.67	8.826	7.756	6.956	1.25	1.005	-4.541	56.27	2
24.96	34.16	2.271	6.861	6.507	3.693	0.356	3500	14.86	12.7	11.47	10.69	4.1	1.221	-3.52	8.801	1
25.17	-29.77	1.714	2.735	9.7	5.973	0.2153	3282	15.63	13.18	11.82	11.06	3.15	1	-4.456	12.72	3
25.33	-17.78	1.974	3.949	9.83	4.342	0.3019	3412	15	12.74	11.46	10.7	3.7	1.002	-3.525	10.6	3
25.61	-81.31	2.285	15.68	1.874	3.013	0.3306	3447	15.32	13.09	11.83	11.05	4.25	1.034	-3.499	10.23	1
26.2	-68.7	1.337	1.35	115.7	2.769	0.4793	3768	11.75	9.886	8.805	8.002	2.3	1	-4.541	22.67	3
26.39	-28.32	2.41	7.46	4.56	4.221	0.3121	3425	15.3	13.04	11.77	11	4.05	1	-4.32	12.6	2
26.93	1.773	2.28	14.14	1.619	3.602	0.2772	3381	14.47	12.16	10.87	10.11	2.85	1	-4.329	11.81	3
27.14	51.17	9.025	16.67	36.32	5.324	0.8932	5333	8.47	7.635	7.047	6.607	2.95	1.006	-4.855	271.7	1
27.19	-67.08	10.08	35.38	27.49	4.247	1.031	6067	9.347	8.737	8.298	7.994	4.8	1.004	-3.694	54.54	1
27.33	-36.15	3.877	16.38	106.3	2.181	1.19	6180	9.09	8.507	8.09	7.808	4.95	1	-4.155	14.81	1
27.37	-71.59	1.488	2.443	8.402	6.121	0.1953	3215	15.89	13.41	12.02	11.28	3.45	1.012	-4.427	14.46	3
27.43	60.54	2.267	5.679	4.628	5.287	0.2509	3338	15.41	13.05	11.73	10.97	3.45	1.677	-4.219	13.58	2
27.44	-1.258	1.641	5.605	4.144	4.263	0.2277	3325	12.24	9.875	8.56	7.806	0.05	1.005	-3.661	35.92	2
27.94	-55.77	2.63	13.94	5.029	2.792	0.4804	3743	13.38	11.47	10.37	9.56	3.85	1.051	-3.864	17.55	2
27.95	-53.5	2.264	6.98	4.848	4.165	0.3062	3415	15.12	12.85	11.57	10.8	3.8	1	-3.959	13.46	2
27.97	0.4336	2.097	2.535	16.02	5.911	0.2772	3381	14.47	12.16	10.87	10.11	2.85	1.001	-3.979	23.77	3
28.08	-13.34	3.296	2.739	22.83	7.08	0.3637	3491	16.07	13.88	12.64	11.86	5.3	1	-4.511	12.03	2
28.13	-17.11	1.661	4.213	6.689	4.456	0.2455	3332	14.88	12.51	11.19	10.42	2.85	1	-3.548	12.89	2
28.14	23.92	5.068	3.855	52.77	6.907	0.5821	4122	13.17	11.61	10.65	9.851	4.85	1	-3.472	36.47	1
28.7	-57.31	1.684	7.584	1.122	5.198	0.1426	3130	15.28	12.71	11.27	10.55	2.3	1.001	-3.548	35.3	0
28.7	-29.36	4.753	26.61	4.443	3.334	0.5904	4224	13.21	11.72	10.8	10.01	5.1	1.003	-4.178	23.26	1
28.77	-12.98	2.603	2.607	48.45	4.759	0.4819	3779	12.94	11.07	9.984	9.174	3.5	1	-4.517	28.82	2
29.56	-4.682	2.746	20.26	89.9	1.608	1.132	6383	9.789	9.255	8.859	8.596	5.65	1	-4.707	9.96	1
30.2	-13.24	2.843	10.49	7.565	3.248	0.4819	3779	12.94	11.07	9.984	9.174	3.5	1	-4.384	17.03	2
30.22	-80.99	2.436	5.891	4.123	5.806	0.2399	3324	14.95	12.57	11.24	10.48	2.85	1.006	-3.622	32.7	3
30.67	66.87	11.46	17.82	89.96	5.906	1.164	6138	8.511	7.923	7.502	7.214	4.3	1.022	-4.115	120.4	0
31.35	-30.05	3.192	1.851	29.52	8.791	0.3135	3418	15.61	13.35	12.07	11.3	4.35	1	-4.5	25.62	3
31.46	65.77	3.019	4.619	3.413	11.79	0.1832	3006	16.46	14.22	12.53	11.76	3.2	1.766	-3.852	14.75	2
31.49	23.7	2.029	7.057	3.666	4.352	0.2577	3356	13.99	11.66	10.35	9.592	2.15	1.003	-3.589	22.04	2
31.5	6.164	1.757	1.194	431.2	3.515	0.6382	4583	9.47	8.27	7.477	6.787	2.2	1	-4.637	20.22	1
31.86	-54.47	2.051	6.897	2.164	6.004	0.1801	3236	15.87	13.35	11.96	11.19	2.85	1.036	-4.39	24.15	1
31.89	-25.78	3.676	14.84	14.68	3.047	0.6409	4550	10.73	9.497	8.691	7.989	3.4	1	-4.846	45.52	0
31.9	-88.99	1.792	6.954	7.83	2.832	0.3909	3550	13.79	11.68	10.48	9.699	3.35	1.126	-4.329	14.67	1
32.47	-37.91	2.505	8.398	67	2.196	0.8026	5117	11.68	10.77	10.11	9.598	5.65	1	-4.68	11.73	1
32.62	-43.06	3.133	14.78	2.427	3.905	0.3621	3492	14.82	12.64	11.4	10.62	4.05	1	-4.029	16.75	2
33.08	-16.57	5.205	6.553	405.2	3.793	1.272	6194	9.381	8.799	8.386	8.109	5.4	1.03	-4.15	30.11	0
33.21	44.67	2.705	11.46	140.4	1.746	1.116	6081	9.597	8.989	8.559	8.264	5.25	1.002	-4.237	10.12	0
33.31	-31.03	1.96	1.165	31.87	8.735	0.2233	3289	16.43	13.99	12.63	11.87	4.05	1	-3.369	12.37	2
33.43	0.2077	3.809	15.79	602.6	1.623	1.488	9057	8.204	8.187	8.109	8.113	6.15	1	-4.135	7.415	0
33.58	-55.93	1.482	0.6024	153.9	6.7	0.3413	3454	15.19	12.96	11.71	10.93	4.2	1.022	-4.029	12.72	3
33.93	-15.28	1.859	2.149	93.54	3.428	0.5519	3980	13.27	11.59	10.58	9.765	4.55	1	-4.006	8.122	3
34.09	36.22	2.083	9.089	2.699	4.024	0.2622	3368	13.36	11.05	9.754	8.994	1.6	1	-4.427	35.39	2
34.21	-80.04	1.108	0.5115	127.7	2.926	0.2692	3363	15.7	13.36	12.05	11.29	3.95	1.03	-4.045	10.72	4
34.89	39.28	3.432	17.97	1.538	4.365	0.3257	3426	15.3	13.05	11.78	11	4.15	1.021	-4.114	19.26	2
36.28	-45.72	1.832	3.608	247.2	2.237	0.7713	5420	9.937	9.141	8.563	8.122	4.15	1.005	-4.731	18.38	0
36.46	76.86	2.446	17.31	2.25	2.742	0.3885	3549	15.05	12.94	11.74	10.95	4.6	1.069	-3.836	9.272	1
36.57	29.38	3.25	12.32	131.1	2.232	1.034	6209	9.641	9.069	8.652	8.367	5.2	1.003	-4.495	16.46	0
37.18	-65.76	1.993	0.5072	334.6	6.725	0.4461	3645	16.31	14.27	13.11	12.3	6.35	1	-4.584	7.705	3
37.29	45.73	1.917	5.687	173.3	1.812	0.9038	5470	10.52	9.733	9.172	8.755	5.15	1.007	-4.722	8.122	1
37.48	75.54	2.424	18.46	0.2261	6.883	0.1211	2884	17.17	14.58	12.83	12.04	2.45	1.012	-4.384	13.58	2
38.04	-50.3	3.024	8.527	13.37	3.463	0.5363	3916	14.08	12.33	11.29	10.47	5.15	1	-3.599	13.02	2
38.15	6.366	2.499	12.36	28.12	1.973	0.7495	4819	11.08	10.03	9.278	8.675	4.5	1.011	-5.004	10.84	0
38.42	66.88	2.335	10.27	4.655	3.192	0.3876	3563	12.25	10.17	8.991	8.213	1.85	1.083	-4.311	33.94	3
38.49	46.6	1.602	8.107	2.446	4.993	0.2115	3170	11.56	9.623	8.105	7.336	-0.75	1.285	-3.979	49.56	1
38.92	66.66	1.071	1.227	79.15	1.474	0.3876	3563	12.25	10.17	8.991	8.213	1.85	1.096	-3.622	9.434	3
39.02	-12.99	1.858	0.8663	199.1	5.134	0.4775	3723	13.85	11.91	10.8	9.988	4.25	1.006	-3.852	13.39	3
39.39	-49.32	2.376	16.62	1.089	3.98	0.2472	3324	15.74	13.36	12.03	11.26	3.7	1.003	-3.369	12.69	1
39.8	-69.11	3.086	29.89	34.99	1.645	0.9909	6067	11.06	10.45	10	9.69	6.4	1	-4.185	9.455	0
39.89	-22.92	3.362	2.846	407.1	3.867	0.8732	5458	10.86	10.07	9.507	9.083	5.4	1	-4.648	21.44	1
40.35	-20.5	2.368	6.111	225.3	2.021	1.017	5728	9.417	8.703	8.201	7.841	4.55	1.016	-4.871	13.98	1
40.37	-43.35	0.8884	0.7614	113.7	0.9601	0.341	3476	13.76	11.57	10.34	9.567	2.85	1	-3.979	9.487	2
40.64	-44.54	2.786	28.85	8.597	1.699	0.7209	4808	11.62	10.58	9.826	9.213	4.95	1.045	-4.679	13.56	0
40.85	-45.01	2.152	35.73	0.9864	1.852	0.4136	3592	14.32	12.25	11.07	10.28	4.1	1.027	-4.045	8.546	2
41.12	-71.28	3.482	3.842	60.24	4.756	0.6001	4216	13.53	12.04	11.12	10.33	5.45	1	-4.3	19.15	2
41.26	-1.671	1.301	8.963	2.599	2.117	0.2546	3353	14.13	11.79	10.49	9.726	2.25	1.001	-4.029	8.837	1
41.93	-45.76	2.178	9.681	35.21	1.944	0.7176	4764	11.95	10.88	10.11	9.487	5.2	1.058	-4.423	7.346	1
41.99	-39.89	3.11	12.93	106.6	2.076	1.089	5861	9.7	9.033	8.554	8.215	5.1	1.002	-4.412	13.31	1
42.08	-26.5	3.269	5.76	4.225	7.734	0.2393	3318	15.53	13.14	11.8	11.04	3.4	1	-3.772	25.04	2
42.11	-29.19	2.781	6.932	13.92	3.618	0.4931	3799	12.79	10.94	9.868	9.057	3.45	1	-4.3	12.11	1
42.2	-52.59	1.721	10.9	3.059	2.702	0.3246	3454	12.35	10.15	8.91	8.146	1.3	1	-4.578	31.75	1
42.25	-36.14	1.979	1.654	1.15e+04	1.901	1.399	9162	8.211	8.202	8.129	8.137	6.05	1.002	-4.536	9.324	1
42.25	28.51	19.1	10.27	300.2	10.65	1.503	6180	8.519	7.939	7.527	7.251	4.9	1.001	-4.231	318.9	0
42.28	-45.11	2.865	18.63	1.027	4.196	0.2652	3354	16.01	13.67	12.35	11.58	4.2	1.088	-4.029	15.01	3
42.3	-53.66	2.671	10.67	167.8	1.738	1.174	6081	9.799	9.183	8.75	8.457	5.55	1	-4.163	9.114	1
42.72	45.78	2.732	1.701	21.31	9.859	0.2381	3318	15.39	13	11.66	10.9	3.25	4.133	-4.559	24.56	2
43.31	-29.17	6.758	9.235	186.2	4.56	1.099	6067	9.66	9.048	8.609	8.306	5.25	1	-4.858	84.77	2
43.82	72.12	2.797	1.951	27.98	7.726	0.315	3414	15.61	13.34	12.06	11.29	4.35	1.767	-4.464	16.98	2
43.83	26.75	3.045	13.96	3.414	3.499	0.4118	3589	14.38	12.31	11.13	10.34	4.15	1.06	-3.979	12.88	2
43.98	26.9	2.004	1.981	72.3	4.085	0.4915	3776	13.3	11.43	10.34	9.53	3.9	1	-3.468	10.93	2
44.55	-54.48	8.012	38.88	29.92	3.138	1.174	6081	9.799	9.183	8.75	8.457	5.55	1.011	-3.694	25.9	1
45.17	-71.67	1.823	2.12	19.27	5.71	0.2686	3357	15.61	13.27	11.96	11.19	3.85	1	-4.293	14.46	3
45.86	-11.06	1.625	3.548	12.89	3.643	0.3193	3451	14.16	11.95	10.7	9.929	3.05	1.016	-4.114	9.825	3
46.52	10.2	9.256	6.528	26.21	10.1	0.5778	4144	12.74	11.2	10.25	9.454	4.45	1.013	-4.089	162.3	0
46.66	-61.4	2.733	12.63	22.93	2.192	0.7214	4667	12.69	11.55	10.75	10.1	5.8	1.001	-4.828	9.652	0
46.76	27.05	1.376	0.9006	128.8	3.946	0.4065	3570	14.2	12.11	10.93	10.14	3.9	1.003	-3.616	7.855	4
46.76	-26.17	1.64	6.635	136.1	1.499	0.8884	5458	9.525	8.734	8.168	7.746	4.1	1	-4.595	7.801	2
47.33	6.537	2.282	15.58	0.6634	5.326	0.1685	3223	16.41	13.87	12.46	11.69	3.2	1.077	-4.433	9.713	1
47.36	49.99	1.898	7.627	4.009	3.515	0.2926	3410	14.16	11.9	10.63	9.861	2.75	1.124	-3.677	15.2	2
47.9	-9.823	2.639	10.98	119.4	1.796	1.038	5916	8.298	7.646	7.182	6.856	3.65	1.024	-4.134	10.37	1
47.9	-56.39	1.867	10.02	40.98	1.654	0.7216	5000	11.7	10.75	10.06	9.512	5.3	1.001	-4.712	8.326	2
48.16	-67.75	2.195	3.82	1441	2.055	1.404	6745	8.244	7.802	7.469	7.263	4.85	1.024	-4.237	12.71	2
48.24	-58.51	2.431	17.79	19.05	1.745	0.7216	5000	11.7	10.75	10.06	9.512	5.3	1.001	-4.091	12.54	2
48.27	76.16	3.549	24	13.54	2.164	0.7673	4966	11.81	10.84	10.14	9.585	5.5	1.007	-3.898	12.99	0
48.29	-67.77	3.739	6.642	90.19	3.333	0.821	5082	11.02	10.08	9.414	8.905	5	1.011	-4.809	43.35	2
48.44	-68.31	4.753	10.3	1345	2.3	2.458	7464	7.58	7.313	7.087	6.981	5.9	1	-4.493	15.99	2
49.09	-49.32	1.751	2.554	114.4	2.82	0.6086	4312	12.97	11.56	10.67	9.899	5.1	1.315	-4.293	8.587	1
49.93	2.508	2.267	0.5657	31.9	20.23	0.1435	2871	17.2	14.66	12.82	12.03	2.8	1	-4.477	18.15	0
50.29	10.81	1.935	0.8234	66.23	8.231	0.2649	3363	14.83	12.5	11.19	10.43	3.05	1.071	-4.457	26.34	4
50.38	-35.41	2.073	6.976	5.606	3.627	0.3332	3442	15.22	12.98	11.72	10.94	4.15	1	-3.864	8.302	2
50.55	-73.52	3.984	15.67	463.4	1.873	2.26	6699	6.955	6.513	6.181	5.98	4.6	1	-4.29	13.91	0
50.6	-12.96	3.335	17.64	2.077	3.699	0.3754	3546	13.98	11.86	10.66	9.882	3.45	1.084	-3.369	13.04	1
50.91	-47.29	2.945	11.55	2.633	4.368	0.3185	3424	15.67	13.41	12.13	11.36	4.45	1	-4.029	15.27	2
51.24	44.55	1.874	5.023	99.55	2.11	0.7064	5000	10.04	9.095	8.409	7.859	3.6	1.034	-4.091	12.08	3
51.32	-42.55	1.753	2	66.23	3.648	0.4782	3744	13.54	11.63	10.53	9.719	4	1.011	-4.471	11.42	3
51.33	-67.62	3.152	37.8	0.2321	4.975	0.1857	3232	17.27	14.75	13.34	12.57	4.3	2.284	-3.273	11.11	2
51.45	-13.16	3.873	4.197	7.376	9.245	0.2618	3352	15.64	13.29	11.98	11.21	3.8	1	-4.584	38.73	3
51.52	9.226	2.066	2.559	947.6	2.308	1.133	5861	9.952	9.274	8.804	8.477	5.45	1	-4.705	9.896	2
52.17	-85.44	2.132	6.097	48.18	2.412	0.6502	4547	12.84	11.58	10.77	10.07	5.5	1.176	-3.899	10.24	0
52.25	-32.1	5.047	12.6	892.3	2.214	2.23	7621	7.894	7.653	7.45	7.362	6.1	1	-4.231	12.85	0
52.28	-50.63	2.058	1.757	56.98	4.817	0.4219	3595	14.63	12.55	11.37	10.58	4.45	1	-4.174	7.618	2
52.33	-45.37	2.837	6.976	61.26	2.871	0.6968	4935	9.931	8.909	8.228	7.646	3.35	1.001	-4.788	35.82	2
52.41	27.67	2.829	13.77	16.41	2.463	0.654	4511	12.2	10.94	10.12	9.407	4.85	1.001	-4.567	11.78	0
52.43	-22.09	3.975	1.159	3848	5.142	1.274	6095	8.858	8.246	7.817	7.528	4.8	1.054	-4.035	40.98	1
52.56	-24.95	13.8	2.738	411.8	15.2	0.8221	5508	11.16	10.39	9.831	9.41	5.6	1	-4.591	381.5	0
53.33	-32.25	2.084	4.032	7.24	5.554	0.2491	3330	15.86	13.48	12.15	11.39	3.85	1.127	-3.622	15.08	3
53.34	9.773	3.041	3.499	532.4	3.344	0.9424	5998	9.519	8.892	8.435	8.112	4.7	1	-4.867	31.74	0
53.4	32.76	3.129	2.946	1821	2.714	1.449	6668	8.555	8.093	7.775	7.584	5.25	1.002	-4.112	9.909	0
53.7	-39.5	3.374	9.221	4.749	4.837	0.3708	3498	15.71	13.53	12.3	11.51	5	1.072	-4.045	15.79	1
54.14	39.85	0.7744	14.32	1.265	0.3016	0.2359	3345	11.54	9.206	7.909	7.157	-0.5	1.014	-4.219	9.396	2
54.45	-66.76	1.226	3.373	7.074	2.811	0.2101	3275	15.39	12.94	11.58	10.81	2.85	1.005	-4.477	8.383	3
54.55	-77.44	1.404	0.7711	48.97	7.633	0.2064	3266	16.18	13.71	12.33	11.56	3.55	1	-3.487	18.72	3
54.79	-30.06	1.789	0.6433	83.65	8.886	0.2491	3330	15.86	13.48	12.15	11.39	3.85	1.021	-3.779	21.52	3
54.98	-42.39	2.16	15	54.48	1.459	0.9129	5636	9.939	9.208	8.683	8.298	4.75	1	-4.674	11.52	0
55.11	-83.6	2.957	16.49	46.6	2.038	0.8429	5715	11.91	11.21	10.69	10.31	6.6	1.084	-4.809	8.104	0
55.3	-68.18	1.59	25.86	0.7633	2.025	0.2874	3398	14.59	12.31	11.03	10.26	3.1	1.001	-3.836	7.892	2
55.34	-26.76	3.164	15.14	46.49	2.087	0.89	5495	11.54	10.76	10.2	9.785	6.15	1.008	-4.674	14.08	0
55.51	-57.99	2	6.546	5.475	3.769	0.3132	3412	15.83	13.56	12.28	11.5	4.55	1	-4.35	9.8	2
55.57	-63.66	1.931	3.607	490.2	2.048	0.9327	6053	10.45	9.835	9.386	9.073	5.65	1	-4.112	12.3	1
55.67	-69.98	2.856	42.73	0.3082	3.391	0.2483	3328	15.98	13.6	12.26	11.5	3.95	1.004	-4.045	9.727	2
55.67	-35.09	2.212	3.201	15.84	4.993	0.3332	3442	15.22	12.98	11.72	10.94	4.15	1.051	-3.864	12.96	2
55.7	-57.65	3.352	30.34	0.1913	5.912	0.1518	3132	17.43	14.85	13.4	12.67	4.5	1.016	-4.526	13.05	2
56.04	-67.9	3.589	41.42	9.342	1.71	0.8594	5212	11.32	10.44	9.807	9.327	5.55	1.004	-4.836	16.94	0
56.13	41.65	3.715	8.268	44.39	3.57	0.6959	4793	12.07	10.98	10.25	9.629	5.3	1.153	-4.517	16.31	0
56.24	-69.65	2.813	6.013	2.693	8.26	0.1857	3232	17.27	14.75	13.34	12.57	4.3	1	-2.681	19.5	2
56.39	51.03	21.16	5.988	511.9	13.97	1.366	6194	9.19	8.606	8.209	7.95	5.4	1.03	-3.91	285	1
56.52	-48.81	2.871	11.33	4.341	3.659	0.4029	3568	13.93	11.84	10.65	9.862	3.6	1	-3.661	23.01	2
56.72	-48.68	2.37	5.889	640	1.829	1.547	6124	8.55	7.956	7.534	7.249	4.95	1	-4.703	10.42	1
56.84	-15.51	1.942	6.919	7.273	3.104	0.3747	3540	12.94	10.83	9.631	8.853	2.4	1.01	-3.325	8.697	2
57.47	-42.6	2.281	2.009	91.02	4.317	0.5331	3915	13.68	11.94	10.91	10.09	4.75	1.001	-4.407	15.85	3
57.55	-24.19	2.34	20.94	2.326	2.316	0.4386	3646	13.35	11.34	10.19	9.398	3.4	1.025	-4.219	14.29	2
57.67	-57.66	1.96	13.04	0.8178	4.974	0.1659	3215	17.58	15.02	13.61	12.83	4.3	1.153	-4.493	7.353	3
58.37	-65.95	1.625	2.262	5.278	8.459	0.1444	2972	17.85	15.51	13.79	13.01	3.9	1.268	-4.427	8.245	3
58.41	-64.51	3.178	2.006	39.5	7.349	0.3873	3526	15.65	13.5	12.28	11.49	5.1	1	-4.029	35.7	3
58.68	-36.95	2.23	6.842	1031	1.443	1.679	7194	8.381	8.041	7.779	7.64	5.7	1	-4.653	8.531	0
58.71	-58.29	2.942	7.366	502.5	1.962	1.46	6486	10.03	9.516	9.165	8.949	6.6	1	-4.29	13.39	2
58.92	-8.808	2.884	1.869	99.23	5.507	0.529	3918	12.93	11.2	10.17	9.356	4	1	-4.345	19.92	3
59.04	-63.71	2.291	5.24	176.5	2.192	0.8725	5445	11.89	11.09	10.52	10.09	6.4	1.001	-4.644	11.35	0
59.13	-23.57	3.105	3.374	13.77	6.928	0.3187	3434	14.37	12.13	10.87	10.1	3.2	1	-2.681	10.45	2
59.47	-72.78	18.31	6.857	580.9	11.27	1.484	6471	9.333	8.823	8.458	8.224	5.9	1.007	-2.462	22.25	0
59.5	-60.49	2.638	26.14	0.8641	3.073	0.3132	3412	15.83	13.56	12.28	11.5	4.55	1.006	-4.387	10.29	2
59.56	-28.65	2.936	2.915	48.27	4.992	0.5102	3835	13.25	11.43	10.36	9.55	4.05	1.001	-4.578	26.75	3
59.77	10.83	1.91	2.99	354.8	2.323	0.8381	5433	11.03	10.24	9.663	9.231	5.45	1.001	-4.239	8.011	2
59.99	-53.32	2.168	3.839	9.987	5.16	0.2915	3388	15.45	13.15	11.86	11.09	3.95	1.026	-3.525	11.28	3
60.09	43.53	2.634	7.425	3.424	5.44	0.2584	3353	14.59	12.26	10.95	10.19	2.75	1.274	-3.589	27.01	2
60.23	12.43	3.926	10.92	2459	1.596	2.227	9705	6.671	6.722	6.686	6.717	5.7	1	-4.407	7.505	1
60.47	-2.97	2.773	3.993	17.07	5.02	0.4006	3558	14.63	12.52	11.32	10.53	4.25	1.005	-4.072	14.98	3
60.55	-1.947	3.488	2.836	10.43	10.41	0.2352	3313	16.13	13.74	12.41	11.64	4.05	1.13	-4.089	31.24	3
60.64	72.37	2.563	6.055	7.721	4.416	0.3562	3481	15.02	12.83	11.59	10.82	4.2	1.02	-4.178	8.711	0
60.73	-74.27	1.174	23.24	1.401	0.7977	0.3676	3528	12.66	10.54	9.337	8.562	2.05	1.001	-3.772	10.85	2
61.17	32.27	3.637	15.98	1.486	5.215	0.2905	3387	15.45	13.15	11.86	11.09	3.95	1.004	-4.407	16	1
61.34	-71.93	1.154	1.976	22.38	2.094	0.2793	3378	15.52	13.21	11.91	11.14	3.9	1	-3.95	12.18	3
61.36	-68.97	4.269	61.65	4.342	1.882	0.7734	5093	11.73	10.82	10.15	9.634	5.6	1	-4.628	48.98	0
61.42	77.61	3.997	7.473	898.5	2.448	1.612	7278	8.263	7.944	7.697	7.569	5.55	1.004	-4.761	20.74	0
61.49	-80.12	2.427	49.94	0.3443	2.346	0.3012	3410	14.76	12.49	11.21	10.44	3.4	1.161	-4.407	18.17	2
61.5	-62.56	1.387	1.002	1225	2.378	0.8326	5140	12.23	11.32	10.66	10.16	6.3	1	-4.826	9.014	1
61.61	-79.73	2.101	15.61	1.185	3.525	0.2498	3331	16.11	13.73	12.4	11.63	4.1	1	-3.589	10.78	1
61.74	-73.72	2.574	38.03	33.1	1.1	1.162	6223	11.07	10.49	10.08	9.805	6.9	1.006	-4.515	9.287	0
61.8	-68.62	2.263	37.26	1.187	1.781	0.4527	3713	13.73	11.78	10.67	9.866	4	1.273	-3.695	12.36	2
61.82	40.32	2.798	9.392	28.05	2.803	0.6594	4508	12.33	11.08	10.25	9.541	5	1.01	-4.802	13.41	0
61.87	-59.03	2.691	7.326	4.538	4.874	0.3053	3407	15.75	13.47	12.19	11.42	4.4	1.004	-4.5	11.07	2
61.88	31.76	1.33	2.493	12.11	3.881	0.2284	3311	14.19	11.8	10.46	9.701	1.95	1.01	-3.589	15.53	1
61.92	-70.67	2.415	39.61	0.5494	2.302	0.3344	3445	16.42	14.17	12.91	12.13	5.35	1.037	-4.23	10.12	2
62.02	-2.932	2.312	11.66	26.59	2.022	0.6785	4804	10.02	8.909	8.184	7.562	3.15	1.09	-4.259	12.73	0
62.04	-56.68	2.411	8.205	5.996	3.531	0.3847	3537	14.87	12.74	11.53	10.74	4.35	1.043	-3.864	14.52	1
62.2	-75.12	1.2	10.14	4.233	1.138	0.3676	3528	12.66	10.54	9.337	8.562	2.05	1.002	-4.219	21.95	2
62.23	-75.93	2.702	10.08	2.58	4.689	0.282	3369	16.68	14.35	13.05	12.27	5.05	1.001	-4.492	14.56	2
62.59	-15.85	1.179	2.552	17.31	3.584	0.2473	3199	13.79	11.93	10.46	9.677	1.95	1	-4.029	10.97	3
62.78	-24.95	1.198	0.9061	64.2	3.159	0.2791	3377	14.77	12.46	11.16	10.39	3.15	1	-4.089	9.918	3
62.89	-51.33	2.401	3.513	319.7	2.574	0.9112	5433	11.85	11.05	10.47	10.05	6.45	1.011	-3.838	10.88	0
62.97	31.88	2.929	13.38	19.92	2.432	0.6715	4692	11.85	10.68	9.917	9.258	4.8	1.022	-4.107	12.67	0
63.02	-38.98	1.963	5.456	288.6	1.757	1.022	5861	10.96	10.28	9.799	9.457	6.2	1	-4.705	7.768	1
63.13	-59.83	2.5	2.378	997.2	2.762	1.101	5902	10.89	10.22	9.756	9.432	6.35	1.054	-4.714	14.99	3
63.3	-50	2.72	4.019	6.991	7.184	0.2447	3321	16.54	14.15	12.81	12.04	4.45	1	-4.23	17.86	1
63.53	-60.6	1.64	7.509	28.34	1.851	0.6168	4330	13.01	11.61	10.72	9.961	5.2	1.014	-4.439	10.96	2
63.56	-22.72	1.328	1.93	25.21	3.331	0.2947	3407	14.81	12.54	11.26	10.5	3.4	1	-3.589	7.747	3
63.62	-58.64	19.38	20.01	32.24	11.44	0.7963	5662	10.94	10.22	9.695	9.302	5.45	1.007	-4.708	901.2	0
63.73	0.7404	2.046	5.502	2.051	7.135	0.161	3055	16.52	14.35	12.72	11.94	3.15	1.029	-3.52	8.229	2
63.9	-30.54	2.106	17.48	2.348	2.397	0.3967	3555	14.3	12.19	11	10.21	3.9	1	-3.664	7.725	1
63.91	-64.19	1.236	0.6828	166.3	2.998	0.3856	3535	14.67	12.54	11.33	10.54	4.15	1.002	-3.499	18.16	3
64.12	-2.575	2.192	5.866	4.861	4.821	0.2659	3359	15.48	13.14	11.83	11.07	3.7	1.003	-3.548	11.21	2
64.27	-38.06	3.07	6.211	17.18	4.056	0.5089	3814	14.26	12.41	11.34	10.52	5	1.001	-4.089	19.48	2
64.31	-70.39	2.168	15.83	51.23	1.566	0.8284	5808	11.93	11.25	10.75	10.39	6.65	1.146	-4.774	13.4	1
64.5	-69.71	4.683	31.07	10.19	2.752	0.7466	5023	12.71	11.73	11.07	10.52	6.4	1.011	-3.432	25.68	0
64.59	-63.44	3.392	32.85	2.68	2.359	0.5667	4037	14.66	13.02	12.03	11.21	6.1	1.04	-4.497	19.04	0
64.83	-65.21	2.635	19.41	243.4	1.294	1.948	6457	9.891	9.377	8.996	8.75	7	1.008	-4.653	10.87	0
64.84	-74.51	0.6986	0.8485	126.5	0.362	0.3866	3557	13.38	11.29	10.1	9.314	2.95	1.004	-4.029	13.54	3
64.94	-39.25	2.895	16.33	4.163	2.847	0.4841	3766	13.87	11.98	10.88	10.07	4.4	1	-3.487	13.17	2
65.1	-15.75	2.244	6.391	5.09	7.902	0.2473	3199	13.79	11.93	10.46	9.677	1.95	2.515	-4.219	18.28	3
65.11	-77.52	1.426	0.5871	104.1	28.04	0.229	2559	13.1	10.02	7.623	6.796	-1.8	1	-4.045	224.2	2
65.5	-66.21	2.909	18.01	126.2	1.604	1.271	6457	10.96	10.44	10.07	9.823	7.15	1.008	-4.29	10.46	0
65.53	-69.18	2.351	18.28	345.4	1.057	1.992	7031	9.156	8.783	8.501	8.345	6.75	1.015	-4.858	10.32	2
65.69	-64.49	1.722	21.98	0.6428	2.872	0.2262	3289	17.06	14.62	13.26	12.49	4.7	1.002	-4.104	8.043	2
65.97	-67.15	3.292	9.666	31.5	3.074	0.6817	4665	13.57	12.4	11.63	10.96	6.55	1.441	-4.691	19.16	1
66.33	-50.74	1.488	0.7126	248	5.044	0.4658	3735	13.31	11.4	10.29	9.485	3.7	1.185	-4.311	13.53	4
66.42	-63.28	1.473	4.809	4.877	4.59	0.2262	3289	17.06	14.62	13.26	12.49	4.7	1.102	-4.433	9.607	2
66.44	-51.15	3.692	3.845	259.7	3.902	0.8563	5420	11.2	10.4	9.824	9.387	5.65	1.005	-4.849	38.09	0
66.68	-60.58	1.297	1.845	114	2.042	0.5509	3975	13.33	11.64	10.64	9.822	4.6	1	-3.537	12.81	2
66.7	-61.02	2.206	5.654	5.045	4.909	0.2656	3351	16.52	14.17	12.85	12.08	4.7	1	-4.407	20.18	2
66.71	-64.31	1.337	3.266	12.96	2.891	0.3012	3394	16.43	14.12	12.83	12.06	5	1	-3.695	7.424	3
66.73	-54.49	2.73	20.59	3.934	2.373	0.5256	3897	13.35	11.59	10.55	9.735	4.35	1	-3.325	8.355	2
66.76	-64.82	3.021	87.63	25.85	0.8384	1.458	7145	9.919	9.564	9.298	9.153	6.9	1.001	-4.35	10.6	0
66.86	-28.85	3.332	2.183	57.88	6.43	0.4741	3743	13.36	11.45	10.35	9.538	3.8	1	-3.616	31.13	2
67.04	-2.507	2.245	12.98	1.384	4.235	0.2339	3314	15.04	12.64	11.31	10.55	2.85	1.306	-4.23	15.4	1
67.05	-61.56	2.101	9.774	7.628	2.544	0.4757	3710	15.66	13.69	12.56	11.75	6	1.146	-4.464	8.015	2
67.22	-74.92	1.013	1.715	45.27	1.115	0.3676	3528	12.66	10.54	9.337	8.562	2.05	1	-4.345	35.35	2
67.27	-74.16	2.969	9.991	2.159	5.626	0.2514	3327	17.12	14.73	13.39	12.62	5.1	1	-4.517	24.09	2
67.29	-46.78	2.035	6.1	160.8	1.958	0.8633	5559	10.4	9.643	9.096	8.69	5	1	-4.414	13.29	0
67.3	-66.82	2.796	2.362	3184	2.822	1.596	6683	6.88	6.429	6.093	5.886	3.75	1.011	-4.493	60.28	1
67.49	-12.49	3.615	4.644	7.769	7.939	0.2905	3380	15.88	13.57	12.27	11.5	4.35	1	-3.472	21.64	1
67.78	-66.43	1.912	2.665	337.6	2.566	0.7517	5370	13.56	12.74	12.15	11.69	7.65	1.004	-4.591	8.052	1
68.05	-15.67	2.11	16.95	2.477	2.394	0.3986	3569	13.95	11.86	10.67	9.887	3.6	1.001	-3.622	8.31	1
68.12	-74.44	3.678	8.625	709.3	2.049	1.655	7194	10.07	9.725	9.48	9.356	7.4	1.017	-3.533	7.734	1
68.16	-60.12	1.742	5.029	1983	1.236	1.866	7295	8.538	8.223	7.975	7.848	6.15	1.001	-4.675	9.64	0
68.29	-42.36	1.639	5.626	3.186	4.176	0.2121	3245	15.71	13.27	11.89	11.15	3.45	2.576	-3.67	9.439	2
68.36	-51.54	2.792	13.93	6.625	2.76	0.5256	3897	13.35	11.59	10.55	9.735	4.35	1.001	-4.547	21.75	2
68.4	-18.36	1.485	2.05	78.67	3.362	0.5053	3880	12.66	10.89	9.85	9.038	3.55	1.043	-4.114	9.745	3
68.42	-68.07	2.252	5.586	10.59	3.671	0.3989	3546	16.39	14.25	13.04	12.25	5.95	1.735	-3.664	8.698	2
68.43	-77.62	1.492	152.4	0.07782	1.189	0.3012	3410	14.76	12.49	11.21	10.44	3.4	1.004	-4.008	7.926	2
68.45	-71.91	2.232	4.779	452.6	1.934	1.151	6012	12.11	11.47	11.02	10.71	7.75	1.014	-4.669	11.21	1
68.53	-65	2.273	7.437	12.64	2.962	0.5007	3757	15.59	13.67	12.57	11.75	6.15	1.05	-3.468	9.978	2
68.61	-71.79	2.075	36.65	25.39	1.064	0.9796	6026	10.66	10.04	9.589	9.271	5.95	1.003	-4.291	11.82	0
68.66	-14.04	2.776	10.12	5.291	3.542	0.4126	3603	14.24	12.18	11.01	10.22	4.05	1	-4.492	13.75	2
69.49	-61.47	1.972	11.81	5.722	2.276	0.4691	3694	15.52	13.54	12.41	11.6	5.8	1.265	-4.559	7.991	2
69.51	-74.34	8.663	7.794	344.1	5.955	1.373	6012	11.58	10.95	10.5	10.18	7.6	1	-4.669	132.4	2
69.6	-69.11	2.814	115.8	4.664	0.9743	0.9112	5984	12.52	11.88	11.42	11.09	7.6	1.018	-4.817	7.332	0
69.68	-51.73	1.707	1.978	25.7	4.909	0.3036	3412	15.04	12.77	11.49	10.72	3.7	1.001	-3.979	19.99	3
69.69	-67.74	2.791	12.01	306.2	1.582	1.457	6761	11.09	10.64	10.31	10.12	7.8	1.098	-4.729	12.47	3
69.72	-59.83	4.869	11.19	650.3	2.442	2.58	6152	9.321	8.728	8.31	8.034	6.85	1.002	-4.295	24	1
69.78	31.66	2.395	10.04	4.021	3.503	0.358	3492	13.77	11.6	10.37	9.598	3	1.007	-3.697	15.77	2
69.92	-58.61	1.745	6.172	106.2	1.748	0.7695	5284	12.5	11.65	11.03	10.56	6.55	1.013	-4.71	7.311	0
70	52.82	3.401	3.933	7.081	9.063	0.2406	3321	15.52	13.14	11.81	11.05	3.45	2.406	-3.836	32.65	3
70.15	-70.25	2.198	20.06	15.51	1.562	0.7162	4934	12.75	11.7	11.02	10.44	6.2	1	-4.834	10.93	1
70.23	-63.04	2.113	18.18	54.05	1.256	0.9876	5861	10.97	10.3	9.821	9.479	6.15	1.007	-4.595	12.43	0
70.71	-71.79	3.553	5.084	1240	2.541	1.809	6516	10.67	10.17	9.812	9.588	7.7	1.014	-3.994	17.53	1
70.9	40.31	2.986	9.807	4.505	4.193	0.375	3512	14.73	12.57	11.36	10.57	4.1	1.115	-3.499	13.76	2
71.11	62.31	1.536	2.348	35.08	3.439	0.4004	3575	13.31	11.24	10.06	9.271	3	1.028	-3.923	13	3
71.29	-21.2	3.069	11.7	7.093	3.299	0.496	3820	13.33	11.5	10.44	9.625	4.05	1.102	-3.622	15.74	2
71.33	-22.53	1.943	12.42	3.523	2.53	0.3866	3543	14.03	11.91	10.71	9.931	3.55	1	-4.329	7.944	1
71.4	-71.2	2.401	2.931	23.94	4.989	0.3879	3527	15.49	13.34	12.12	11.33	4.95	1	-3.616	28.54	2
71.49	-75.42	2.989	2.152	1645	3.332	1.291	5998	11.1	10.45	10.01	9.712	7	1.03	-3.754	22.73	1
71.5	-74.27	1.489	4.408	14.95	3.145	0.3985	3561	13.82	11.72	10.53	9.744	3.45	1	-4.456	26.71	3
71.58	-64.24	2.84	12.79	21.02	2.469	0.6774	4630	12.79	11.6	10.82	10.14	5.7	1.006	-4.622	17.9	0
71.81	-72.79	3.031	13.33	24.01	2.367	0.7051	4864	13.86	12.84	12.1	11.5	7.2	1.297	-4.901	11.68	0
71.88	-57.14	2.453	10.7	19.74	2.368	0.6379	4387	13.94	12.58	11.71	10.96	6.3	1.074	-4.449	9.26	0
71.93	62.38	2.886	6.569	8.899	4.388	0.4004	3575	13.31	11.24	10.06	9.271	3	1.152	-4.174	30.49	3
72.06	-73.73	3.15	8.56	197.4	2.253	1.107	6012	11.9	11.26	10.81	10.5	7.45	1.002	-4.407	20.73	1
72.07	-10.96	3.127	5.237	12.84	4.996	0.4153	3586	14.58	12.5	11.32	10.52	4.35	1.014	-3.347	14.74	2
72.12	-69.08	3.721	16.67	20.29	2.7	0.7211	4949	13.21	12.18	11.5	10.92	6.7	1	-3.926	28.3	0
72.18	-75.66	1.373	14.22	78.98	0.8541	1.014	5834	7.414	6.745	6.266	5.924	2.65	1	-4.806	16.89	0
72.27	-42.75	2.286	7.476	10.16	3.065	0.4582	3697	14.35	12.38	11.26	10.45	4.6	1	-3.772	8.189	2
72.36	0.1361	1.902	7.881	3.789	3.555	0.2902	3397	14.82	12.54	11.26	10.49	3.35	1.058	-3.979	11.37	2
72.42	-67	3.22	6.345	2750	1.709	2.238	8147	9.592	9.461	9.318	9.278	8.1	1.03	-4.165	8.618	1
72.46	-62.18	2.824	46.72	0.7361	2.111	0.4264	3625	15.33	13.29	12.12	11.32	5.25	1	-4.5	12.48	3
72.49	-61.2	2.322	9.826	7.839	2.797	0.4807	3719	14.95	13	11.88	11.07	5.35	1	-4.045	13.05	2
72.64	51.79	1.743	2.462	13.22	5.69	0.2406	3321	15.52	13.14	11.81	11.05	3.45	1.428	-3.681	11.41	3
73.03	82.66	2.116	2.605	63.31	3.726	0.5303	3900	13.32	11.56	10.53	9.713	4.35	1	-4.219	9.352	2
73.09	-42.62	8.926	3.556	116.1	10.74	0.6727	4673	12.75	11.58	10.81	10.15	5.7	1	-3.844	111.9	0
73.1	-61.7	3.346	19.83	303.3	1.424	2.58	6152	9.321	8.728	8.31	8.034	6.85	1.001	-4.233	7.784	1
73.73	-61.11	2.95	90.59	2.404	1.168	0.7735	5000	12.86	11.9	11.21	10.66	6.6	1	-4.834	11.78	1
73.77	-71.45	2.771	30.71	2.457	2.076	0.5349	3938	13.42	11.7	10.68	9.865	4.55	1	-4.32	31.05	2
73.79	-74.27	6.392	3.919	1186	5.434	1.547	6194	10.27	9.696	9.277	8.994	6.7	1.002	-4.755	156.5	0
73.92	0.06869	5.955	3.658	526.4	5.543	1.08	5821	8.634	7.952	7.475	7.138	4	1.003	-4.422	109.8	0
73.92	1.874	3.558	18.17	39.09	2.321	0.8318	5702	10.54	9.836	9.322	8.944	5.2	1.009	-4.134	18.04	0
73.94	-42.36	3.168	30.59	16.35	1.761	0.84	5420	9.99	9.192	8.616	8.179	4.4	1	-4.767	26.28	1
74.15	-32.84	2.455	2.068	25.05	6.801	0.3082	3412	15.06	12.79	11.51	10.74	3.75	1.078	-4.433	26.77	2
74.19	-72.76	3.451	19.44	187.8	1.63	1.432	7096	10.65	10.29	10.01	9.853	7.55	1	-4.104	16.11	0
74.2	-26.03	2.602	29.6	1.176	2.416	0.3997	3562	14.67	12.57	11.38	10.59	4.3	1	-4.355	7.539	2
74.21	0.5126	2.693	8.692	11.48	3.164	0.5069	3878	13.16	11.38	10.34	9.53	4.05	1.018	-3.548	8.793	2
74.27	-71.8	3.374	11.18	33	2.83	0.7171	4900	14	12.93	12.24	11.65	7.4	1.442	-4.802	14.7	0
74.28	-39.93	10.09	9.255	297.3	6.48	1.373	6138	8.167	7.577	7.151	6.861	4.3	1.001	-4.669	260.3	1
74.3	-76.81	2.583	31.53	19.4	1.34	0.8873	5662	12.09	11.37	10.84	10.46	6.85	1.001	-4.727	8.209	1
74.38	-63.91	1.749	8.137	69.44	1.639	0.7593	5212	11.75	10.88	10.25	9.753	5.7	1.001	-4.716	13.84	2
74.4	-28.41	1.765	2.44	21.95	4.455	0.3265	3441	15	12.77	11.51	10.74	3.9	1.001	-3.864	13.55	3
74.63	-62.69	1.192	1.778	90.55	1.594	0.5078	3817	14.46	12.61	11.54	10.72	5.2	1.081	-3.525	7.908	3
74.73	-23.05	2.421	24.38	1.434	2.478	0.3866	3543	14.03	11.91	10.71	9.931	3.55	1.001	-3.325	7.426	1
74.78	0.5905	15.63	5.072	319.6	12.56	0.9715	5998	8.94	8.311	7.859	7.541	4.2	1.01	-4.746	862.5	0
74.78	-48.56	3.252	51.73	3.096	1.714	0.6666	4636	12.88	11.66	10.87	10.2	5.7	1.008	-4.535	13.25	1
74.81	-59.62	7.261	8.132	110	5.654	0.8603	5610	13.12	12.37	11.83	11.44	7.75	1	-4.774	76.98	3
75.1	-46.75	2.094	16.57	0.8059	4.162	0.2033	3262	15.91	13.44	12.06	11.3	3.25	1.116	-3.501	17.36	1
75.11	-72.47	2.719	66.12	0.8841	1.58	0.5349	3938	13.42	11.7	10.68	9.865	4.55	1.032	-3.461	11.68	2
75.12	-27.46	5.186	34.58	27.08	2.303	1.071	5888	10.76	10.1	9.624	9.295	6.15	1	-4.735	25.98	0
75.18	-65.4	1.024	0.9159	27.96	2.761	0.1647	3216	17.54	14.98	13.57	12.8	4.25	2.659	-4.364	8.419	3
75.2	-40.89	1.04	0.5902	184.1	1.746	0.3656	3511	13.42	11.28	10.06	9.287	2.75	1	-3.599	8.926	2
75.49	-45.83	1.68	0.8974	125.3	5.145	0.3999	3571	13.99	11.9	10.72	9.928	3.65	1	-4.384	21.83	2
75.77	-60.1	1.884	5.421	102.7	1.968	0.7735	5000	12.86	11.9	11.21	10.66	6.6	1.001	-4.748	10.95	1
75.8	-68.83	2.546	15.61	119.6	1.491	1.219	6194	11.59	11.01	10.59	10.31	7.5	1	-4.165	8.863	0
75.9	-68.85	2.201	5.617	9.072	3.82	0.3701	3493	16.29	14.1	12.86	12.07	5.55	1.024	-4.226	9.127	2
75.92	11.77	2.481	8.798	3.764	3.951	0.3196	3441	15.32	13.09	11.83	11.06	4.2	1.226	-3.95	9.69	2
76.09	-75.3	1.885	11.05	4.389	2.515	0.3985	3561	13.82	11.72	10.53	9.744	3.45	1.001	-3.468	22.39	3
76.36	-64.9	2.054	7.388	4.35	3.798	0.3005	3404	15.54	13.26	11.97	11.2	4.15	1.113	-4.072	19.69	2
76.37	-78.26	1.953	70.44	0.7301	1.178	0.5209	3852	13.61	11.81	10.75	9.939	4.5	1.009	-4.006	8.393	1
76.43	-18.34	2.107	11.89	19.83	1.917	0.6446	4565	11.37	10.13	9.328	8.628	4.05	1.003	-4.128	7.858	0
76.59	-13.31	1.995	1.904	9.022	9.826	0.162	3105	15.53	13.47	11.9	11.12	2.4	1.001	-2.681	15.37	3
76.71	-73.65	1.719	11.14	57.47	1.327	0.8512	5333	11.81	10.97	10.37	9.918	6.15	1.023	-4.712	9.864	0
76.74	-24.22	1.342	0.6387	96.83	5.042	0.2817	3368	15.83	13.52	12.22	11.46	4.3	1.083	-3.589	9.546	3
76.81	-29.96	2.635	3.986	24.83	4.279	0.4706	3706	14.67	12.71	11.59	10.78	5	1.097	-3.677	13.42	3
76.88	50.6	1.998	7.154	3.297	4.438	0.2463	3326	16.14	13.76	12.43	11.67	4.1	1.123	-4.427	7.452	2
76.9	-74.82	1.76	1.878	42.6	4.381	0.3802	3537	13.27	11.16	9.957	9.177	2.75	1.04	-4.174	59.75	2
76.91	-58.76	5.666	20.05	165.2	2.652	1.817	6109	10.79	10.18	9.751	9.457	7.5	1.008	-4.155	29.91	0
77.09	-52.78	2.137	8.112	9.564	2.81	0.468	3700	14.24	12.28	11.16	10.35	4.55	1.006	-3.472	10.02	2
77.26	-74.59	2.413	3.153	15.73	5.462	0.3303	3431	16.37	14.12	12.84	12.07	5.25	1	-4.345	23.55	3
77.5	-53.88	2.256	8.912	8.478	2.903	0.4649	3704	13.03	11.09	9.971	9.168	3.35	1.122	-3.661	15.96	1
77.54	-45.91	2.031	6.9	1.975	6.24	0.1693	3224	16.6	14.06	12.65	11.89	3.4	1.032	-4.174	16.99	1
77.76	-60.26	2.186	4.944	16.94	3.437	0.4546	3658	15.17	13.15	12.01	11.2	5.3	1.009	-4.384	16.4	2
77.79	-70.32	2.121	6.133	190.1	1.921	0.9458	5623	10.43	9.689	9.16	8.773	5.3	1	-4.722	20.59	2
77.81	-27.05	2.278	5.719	10.4	3.646	0.3977	3571	14.75	12.66	11.47	10.68	4.4	1.003	-3.537	11.11	2
77.85	47.38	2.92	6.071	6.384	5.425	0.3216	3423	15.33	13.08	11.81	11.04	4.15	1.224	-4.045	16.18	2
77.89	-60.01	9.996	64.63	12.35	3.758	0.9891	6067	9.905	9.296	8.853	8.542	5.25	1.001	-4.558	245.3	0
77.91	-70.36	2.8	2.423	68.09	4.911	0.5351	3869	16.61	14.79	13.73	12.91	7.55	1	-3.979	7.917	3
78.03	-36.36	1.577	22.82	1.612	1.706	0.3825	3585	10.05	8.009	6.853	6.082	-0.3	1	-3.548	8.445	2
78.15	-59.41	2.377	9.71	5.35	3.166	0.4078	3567	15.83	13.72	12.53	11.73	5.5	1.258	-4.493	7.912	2
78.22	-29.67	2.523	6.482	254.3	2.077	1.051	5943	10.11	9.464	9.002	8.677	5.5	1	-4.743	16.13	2
78.27	-61.85	1.786	11.37	7.628	1.996	0.5078	3817	14.46	12.61	11.54	10.72	5.2	1.03	-4.584	11.04	3
78.28	-44.8	2.922	20.62	69.34	1.498	1.178	6081	10.18	9.561	9.133	8.846	5.95	1	-4.233	9.805	0
78.3	-61.88	1.901	36.5	1.611	1.434	0.5078	3817	14.46	12.61	11.54	10.72	5.2	1.001	-4.559	8.584	3
78.35	-64.79	2.796	6.223	5.46	5.359	0.3002	3405	15.59	13.31	12.03	11.26	4.2	1.17	-3.589	43.11	3
78.41	-5.578	1.329	13.16	4.775	1.311	0.4508	3711	11.15	9.235	8.132	7.337	1.45	1.002	-4.449	11.08	2
78.45	-75.09	3.839	16.52	50.58	2.348	0.955	5623	12.21	11.47	10.94	10.55	7.1	1.004	-4.83	22.98	0
78.47	-54.33	1.89	11.19	8.101	2.099	0.5127	3842	14.03	12.21	11.15	10.33	4.85	1.299	-4.029	8.824	1
78.58	51.64	1.939	9.003	34.36	1.899	0.6691	4716	11.53	10.4	9.644	8.997	4.55	1.115	-4.138	7.535	1
78.79	-61.64	2.512	5.871	2240	1.443	1.793	8356	9.932	9.829	9.706	9.679	8.05	1	-4.502	9.565	0
78.94	-67.96	2.372	5.392	614.7	1.963	1.314	6324	10.32	9.777	9.382	9.121	6.5	1.004	-4.231	18.89	1
79.03	-49.19	3.454	9.938	1.927	7.017	0.2315	3298	16.72	14.3	12.94	12.17	4.45	1.131	-4.497	25.38	2
79.03	-23.7	1.092	0.642	174.9	2.001	0.3758	3532	12.91	10.79	9.585	8.808	2.35	1.003	-4.477	11.77	3
79.05	-41.83	2.312	2.309	75.94	4.148	0.5292	3941	14.14	12.42	11.4	10.58	5.25	1.002	-3.468	11.55	3
79.13	-73.54	2.376	3.586	27.76	4.059	0.4668	3686	15.04	13.06	11.92	11.11	5.3	1.002	-3.347	19.41	3
79.13	-64.82	2.997	26.98	66.61	1.352	1.254	6442	10.73	10.21	9.837	9.597	6.9	1.028	-4.231	15.3	1
79.21	-64.48	2.221	5.466	101.8	2.406	0.7244	5105	12.58	11.67	11.01	10.48	6.3	1	-4.826	16.66	3
79.36	58.85	3.793	8.632	128.4	2.912	0.96	5689	9.27	8.556	8.046	7.675	4.25	1.013	-4.536	33.75	1
79.36	-56.85	2.118	13.88	77.15	1.529	0.9183	5916	10.6	9.946	9.472	9.134	5.65	1.002	-4.746	23.58	0
79.39	-38.06	2.153	23.22	1.665	2.201	0.4037	3565	14.39	12.29	11.1	10.31	4.05	1.139	-3.95	8.745	2
79.4	-61.25	1.489	0.5897	122.5	7.22	0.3029	3397	17	14.71	13.42	12.65	5.65	1	-3.487	10.2	2
79.53	-57.16	1.103	0.8872	104	1.92	0.3646	3486	15.73	13.53	12.29	11.51	4.95	1.013	-4.35	9.601	3
79.55	5.992	2.151	2.869	33.82	4.069	0.446	3659	14.34	12.34	11.19	10.39	4.45	1.003	-3.67	9.812	2
79.59	-73.94	2.133	8.154	178.8	1.79	0.998	5902	12.02	11.37	10.89	10.55	7.25	1	-3.838	10.06	0
79.64	-75.84	3.25	10.44	114.4	2.271	0.9985	5834	12.48	11.8	11.31	10.96	7.65	1.001	-4.836	18.53	0
79.71	0.2331	2.04	2.201	89.11	3.748	0.5523	3952	13.63	11.91	10.9	10.08	4.85	1.122	-4.345	7.9	3
79.79	45	2.161	7.127	4.339	4.121	0.2895	3406	13.89	11.62	10.35	9.589	2.45	1.081	-4.526	25.49	3
80.1	-40.16	1.941	23.8	1.101	2.249	0.3346	3449	14.93	12.7	11.45	10.68	3.9	1	-3.677	8.363	2
80.14	-54.64	1.849	2.054	45.98	4.153	0.4204	3596	14.32	12.26	11.08	10.29	4.15	1.013	-4.355	21.02	3
80.24	-41.72	4.014	17.69	14.97	2.788	0.7216	4699	10.18	9.072	8.285	7.641	3.35	1	-5.022	65.26	1
80.31	-69.12	2.69	4.726	2199	1.876	1.653	7816	9.964	9.751	9.564	9.49	7.6	1.003	-4.135	15.13	2
80.35	-53.54	2.432	6.016	5.173	4.922	0.2844	3383	16.12	13.81	12.51	11.74	4.55	1	-4.178	12.52	2
80.46	15.54	8.564	4.935	1463	5.823	2.16	6152	7.392	6.814	6.399	6.12	4.55	1.014	-4.772	88.02	0
80.65	-56.69	1.813	3.482	361.1	2.124	0.8773	5598	12.13	11.38	10.85	10.45	6.8	1.059	-4.871	13.85	2
80.74	-41.4	2.185	1.243	62.87	6.467	0.3543	3475	15.26	13.06	11.81	11.03	4.4	1.002	-4.456	17.79	2
80.76	-76.2	2.838	21.8	1.491	3.054	0.3712	3497	16.57	14.38	13.15	12.36	5.85	1.221	-3.273	9.637	2
81.02	8.284	2.972	1.802	60.42	6.503	0.4384	3641	14.16	12.15	11	10.2	4.2	1.036	-3.499	20.02	3
81.05	-66.06	1.92	4.335	11.11	3.761	0.3454	3467	16.74	14.52	13.27	12.48	5.8	1.018	-4.497	8.624	3
81.22	-6.291	4.583	13.92	10.91	4.025	0.6004	4216	12.67	11.19	10.26	9.477	4.6	1.02	-4.584	23.97	0
81.65	-63.54	2.116	6.315	124.5	1.987	0.8101	5458	12.84	12.05	11.48	11.05	7.2	1.005	-4.659	7.567	1
81.86	57.11	6.209	11.89	70.92	4.42	0.8431	5728	10.64	9.939	9.432	9.06	5.35	1.021	-4.414	59.29	0
81.89	-66.35	2.676	29.58	0.6832	3.06	0.3002	3405	15.59	13.31	12.03	11.26	4.2	1.003	-2.681	9.342	3
82.34	-75.67	2.333	13.25	4.86	2.582	0.4668	3686	15.04	13.06	11.92	11.11	5.3	1	-3.687	12.65	3
82.36	-58.02	2.886	8.646	95.04	2.394	0.829	5598	13.16	12.41	11.87	11.47	7.7	1.125	-4.648	13.53	0
82.5	-36.13	2.437	14.64	0.9519	4.959	0.2046	3259	16.66	14.18	12.8	12.03	4	1.102	-4.089	10.36	2
82.53	-66.12	2.208	3.211	13.19	5.364	0.3002	3405	15.59	13.31	12.03	11.26	4.2	1	-4.089	42.02	3
82.59	-54.58	2.08	7.166	11.78	2.829	0.4763	3716	14.22	12.27	11.16	10.35	4.6	1	-3.499	16.52	1
82.64	-47.42	3.035	22.04	61.55	1.809	1.068	6067	9.536	8.93	8.487	8.177	5.05	1.007	-4.165	15.72	3
82.74	-69.38	3.299	5.624	10.12	5.335	0.3923	3525	16.89	14.73	13.5	12.71	6.35	1.06	-3.461	15.33	1
82.78	-50.57	2.016	11.97	6.307	2.258	0.4838	3766	13.76	11.87	10.78	9.973	4.3	1.018	-4.5	10.96	2
82.93	-39.95	1.804	2.416	107.8	3.054	0.5976	4172	13.52	12	11.06	10.26	5.35	1.066	-4.584	7.421	1
83.03	-77	2.761	20.74	7.459	2.128	0.6229	4336	13.67	12.28	11.4	10.63	5.9	1.001	-4.407	15.8	0
83.14	-82.86	2.67	11.2	2.024	4.693	0.2645	3352	16.22	13.87	12.55	11.79	4.4	1.038	-4.547	17.03	2
83.16	-81.52	3.475	37.93	315.3	1.067	2.507	8035	6.869	6.724	6.562	6.511	5.55	1	-4.636	7.394	3
83.22	-55.65	15.7	84.66	37.69	4.021	1.632	7295	10.21	9.883	9.628	9.495	7.5	1.012	-3.694	74.02	0
83.41	-66.72	3.843	8.474	3.172	6.876	0.2797	3365	17.42	15.08	13.77	12.99	5.75	2.335	-4.449	15.3	2
83.43	-77.76	2.539	5.545	3.901	6.627	0.2218	3280	17.68	15.23	13.86	13.09	5.25	1.017	-4.35	13.45	2
83.53	-29.55	2.663	5.702	19.89	3.618	0.5132	3838	14.13	12.31	11.25	10.43	4.95	1.006	-4.329	10.12	3
83.62	-66.74	3.586	89.37	3.376	1.358	0.8206	5309	12.47	11.63	11.02	10.56	6.7	1.174	-4.742	14.29	0
83.63	-76.98	2.785	27.9	37.55	1.456	1.043	5957	12.03	11.38	10.92	10.59	7.4	1	-4.785	12.36	0
83.91	-54.84	2.732	3.758	24.93	4.609	0.4608	3657	16.36	14.33	13.18	12.37	6.5	1.089	-3.664	10.98	3
84.02	-54.3	3.23	5.839	160.5	3.167	0.8184	5572	13.21	12.46	11.92	11.51	7.7	1	-4.595	12.81	2
84.03	-50.25	3.63	27.96	2.035	2.941	0.4838	3766	13.76	11.87	10.78	9.973	4.3	1.001	-4.409	21.9	2
84.37	44.11	1.799	7.118	9.177	2.618	0.4263	3632	13.43	11.42	10.26	9.472	3.4	1.151	-4.072	9.682	2
84.6	1.382	3.891	2.902	211.6	4.882	0.7292	4977	11.61	10.65	9.954	9.396	5.2	1.016	-4.757	33.81	1
84.87	-59.55	2.104	1.929	54.07	4.577	0.4379	3632	16.18	14.13	12.96	12.15	6.15	1.279	-4.547	11.38	3
84.91	77.97	2.979	1.912	16.38	10.9	0.2222	3295	16.24	13.83	12.48	11.72	4	1	-4.497	28.8	3
84.98	8.346	2.205	4.908	13.55	3.751	0.4055	3584	13.06	10.99	9.82	9.035	2.8	1.011	-3.599	15.29	1
85.04	-60.44	1.811	15.68	5.172	1.8	0.512	3847	13.97	12.15	11.1	10.28	4.8	1.006	-3.487	9.457	1
85.07	-58.85	3.461	11.1	42.28	2.772	0.7444	5164	12.95	12.06	11.41	10.91	6.8	1.09	-4.536	26.09	1
85.26	-60.28	2.182	5.828	2.842	6.591	0.1867	3233	17.05	14.53	13.13	12.36	4.1	1.001	-4.384	14.57	2
85.39	-59.05	3.356	22.86	38.34	1.862	0.9945	5728	12.12	11.41	10.91	10.54	7.2	1	-4.767	12.07	0
85.6	-59.14	2.198	8.303	165.3	1.71	1.019	5861	12.41	11.74	11.26	10.91	7.65	1.068	-4.239	8.129	0
85.65	-73.65	2.229	3.27	332.9	2.654	0.8443	5458	11.05	10.26	9.69	9.262	5.5	1.031	-4.731	31.37	0
85.72	-66.27	2.747	11.17	93.32	1.994	0.991	5623	12.53	11.79	11.26	10.87	7.5	1.024	-4.401	9.769	1
85.79	-75.65	13.06	85.21	5.888	4.206	0.955	5689	12.61	11.88	11.36	10.99	7.55	1.044	-4.774	160.9	1
86.49	-65.44	3.59	8.958	4.223	5.284	0.3454	3467	16.74	14.52	13.27	12.48	5.8	1.061	-3.95	14.49	3
86.5	-0.6447	2.147	7.974	12.22	2.716	0.5036	3812	12.66	10.83	9.759	8.949	3.4	1.073	-4.39	14.1	2
86.58	-7.204	3.461	8.311	70.35	2.921	0.8132	5152	11.05	10.16	9.511	9.01	5.1	1.028	-4.806	21.18	1
86.7	-19.84	1.593	6.881	2.224	4.693	0.1834	3236	16.17	13.66	12.26	11.5	3.2	1	-4.433	7.529	1
86.78	-60.05	12.17	103.9	12.52	3.369	1.273	6501	11.53	11.02	10.65	10.41	7.75	1.153	-4.165	67.26	1
86.82	61.56	3.95	7.095	134.2	3.328	0.9087	5495	9.978	9.202	8.648	8.236	4.65	1.038	-4.855	39.92	3
86.9	9.793	3.024	6.496	344.3	2.412	1.169	6109	8.67	8.076	7.652	7.36	4.45	1.033	-4.414	17.13	0
86.9	-64.71	3.032	14.56	57.42	1.951	0.935	5636	12.45	11.71	11.18	10.79	7.3	1.047	-4.748	14.74	0
86.91	52.64	4.117	11.93	17.78	3.716	0.6393	4421	12.2	10.88	10.03	9.291	4.65	1.017	-4.559	19.29	0
87.13	5.56	3.697	2.027	20.63	19.48	0.2336	3141	15.63	13.66	12.14	11.36	3.45	31.98	-4.345	11.15	2
87.21	-68.76	10.45	2.124	4550	9.806	2.034	6266	7.705	7.156	6.753	6.485	4.8	1	-4.71	484.2	1
87.23	-55.56	1.553	6.178	143.5	1.44	0.8753	5458	11.51	10.72	10.15	9.728	6.05	1.011	-4.84	9.691	0
87.35	-61.2	2.378	5.639	12.94	3.588	0.4379	3632	16.18	14.13	12.96	12.15	6.15	1.039	-3.589	8.545	3
87.4	-13.67	2.665	7.181	7.087	4.012	0.3827	3546	14.64	12.52	11.32	10.54	4.15	1.006	-3.599	11.87	2
87.74	-57.03	3.968	42.56	5.827	2.043	0.7503	4887	14.34	13.33	12.6	12.01	7.85	1.022	-3.952	9.097	0
87.76	62.46	1.962	20.99	31.58	1.209	0.9087	5495	9.978	9.202	8.648	8.236	4.65	1.019	-4.806	8.292	3
87.81	-46.9	2.367	6.257	1604	1.463	1.558	8241	7.056	6.931	6.794	6.757	4.8	1.003	-4.667	15.62	2
87.82	83.83	2.794	41.16	0.4586	2.897	0.3009	3424	12.4	10.16	8.903	8.142	1.1	1.018	-3.695	41.28	2
87.95	-73.09	3.982	78.83	1.831	1.807	0.6722	4654	13.63	12.45	11.67	11.01	6.55	1.003	-4.828	16.43	2
87.98	-58.98	1.822	6.309	20.2	2.385	0.5403	3914	14.87	13.11	12.08	11.26	5.95	1.009	-4.32	7.633	2
88.46	-56.5	19.52	166.3	1.238	5.615	0.7962	5093	13.14	12.22	11.55	11.02	7.05	1.002	-4.731	226	0
88.52	-78.7	2.396	17.5	4.673	2.266	0.5209	3852	13.61	11.81	10.75	9.939	4.5	1.023	-4.5	23.57	1
88.62	11.21	2.768	19.89	1.546	3.204	0.3507	3485	14.03	11.85	10.62	9.847	3.2	1.17	-3.772	14.46	2
88.94	-59.49	2.01	7.013	7.011	3.216	0.3764	3508	15.85	13.68	12.46	11.67	5.2	1.085	-4.433	9.462	2
89.03	-67.33	3.886	3.164	235.4	4.984	0.7723	5048	13.46	12.49	11.84	11.29	7.25	1.001	-4.64	21.56	1
89.08	-73.31	3.235	51.43	108.8	0.9226	1.751	8110	9.517	9.365	9.214	9.168	7.45	1.01	-4.236	8.78	0
89.15	-62.18	3.567	40.53	22.4	1.597	0.9885	6109	12.03	11.42	10.99	10.68	7.4	1.044	-4.442	14.11	1
89.17	-39.02	3.618	6.697	78.42	3.357	0.7753	5012	11.09	10.14	9.447	8.902	4.85	1.008	-4.731	31.38	0
89.2	-60.85	3.754	15.04	44.31	2.405	0.9061	5395	13.36	12.53	11.95	11.52	7.9	1.002	-4.221	14.48	1
89.25	-33.31	2.463	20.63	0.3182	10.69	0.1552	2564	17.91	14.71	12.33	11.51	2.1	1.042	-4.104	8.699	2
89.27	-62.82	1.571	16.96	1.552	2.117	0.3149	3440	14.78	12.54	11.29	10.52	3.6	1	-3.501	14.96	1
89.3	36.92	2.199	3.728	25.1	3.758	0.4536	3686	13.98	12.01	10.89	10.08	4.2	1.647	-4.364	8.031	3
89.47	-69.54	2.614	5.791	5.926	5.2	0.299	3392	16.7	14.39	13.1	12.32	5.25	1.012	-2.472	10.09	2
89.68	10.88	2.832	6.083	22.12	3.634	0.5406	3955	12.5	10.8	9.792	8.98	3.7	1.009	-3.622	16.78	2
90.01	-57.38	1.719	9.009	6.802	2.292	0.4316	3633	14.82	12.79	11.64	10.84	4.8	1.006	-3.697	9.064	2
90.03	-75.53	3.678	9.623	228.9	2.502	1.072	6592	12.15	11.66	11.3	11.07	8.05	1.003	-4.482	21.35	0
90.13	-61.05	2.489	65.73	0.33	1.897	0.3621	3496	15.25	13.08	11.85	11.06	4.5	1.028	-3.468	10.53	2
90.38	0.6412	2.444	7.204	10.11	3.368	0.4494	3665	14.05	12.06	10.92	10.12	4.2	1.179	-3.369	7.851	2
90.39	32.6	2.697	3.672	529.1	2.73	1.05	5875	9.707	9.047	8.575	8.241	5.05	1.046	-4.716	18.68	1
90.74	-63.47	1.313	1.893	30.48	2.96	0.3248	3452	14.88	12.66	11.41	10.64	3.8	1.023	-4.32	19.24	2
90.77	-54.21	2.615	94.05	47.94	0.6463	1.953	7568	8.918	8.663	8.452	8.357	6.8	1.002	-4.729	7.356	0
90.81	45.82	2.574	8.173	24.15	2.847	0.601	4292	9.293	7.898	7.009	6.24	1.4	1.012	-4.178	33.42	2
90.88	-43.2	2.405	9.134	350.5	1.585	1.344	6561	9.188	8.702	8.349	8.126	5.6	1.017	-4.237	7.824	1
90.9	-61.27	3.018	39.52	270.6	0.8483	1.932	9120	9.846	9.842	9.772	9.781	8.4	1.039	-4.746	9.249	1
90.91	9.11	1.587	4.517	186	1.732	0.8222	5333	10.26	9.44	8.847	8.392	4.55	1.05	-4.836	7.38	0
91.18	-58.53	3.571	16.96	109.5	2.089	1.248	6081	11.69	11.08	10.64	10.33	7.55	1.062	-4.667	13.14	1
91.33	-0.06148	2.575	7.139	5.4	4.471	0.3307	3436	15.19	12.95	11.68	10.91	4.1	1.043	-4.008	10.37	3
91.34	-21.26	2.208	14.58	1.376	3.707	0.257	3348	15.17	12.83	11.52	10.75	3.3	1.142	-3.923	12.35	3
91.48	-26.33	1.824	3.154	9.583	5.449	0.2416	3323	15.29	12.91	11.58	10.81	3.2	1.001	-4.008	14.26	3
91.64	-25.1	3.205	18.26	18.5	2.183	0.7565	4920	11.69	10.71	9.994	9.424	5.3	1.004	-3.873	10.92	0
91.69	-55.22	1.968	2.066	1896	2.554	1.133	6368	11.95	11.41	11.02	10.75	7.8	1.054	-4.066	12.03	1
91.83	-49.85	2.354	7.842	5.797	3.647	0.3658	3509	14.14	11.98	10.76	9.985	3.45	1.008	-3.959	28.78	1
91.92	-68.99	2.725	12.12	18.64	2.42	0.6496	4506	14.04	12.77	11.94	11.22	6.65	1.014	-4.871	14.28	0
92.1	-66.45	1.994	5.721	12.02	3.135	0.4247	3608	14.27	12.22	11.05	10.25	4.15	1.001	-3.661	14.21	1
92.31	15.27	2.034	0.694	357.1	5.615	0.5264	3878	14.03	12.25	11.21	10.39	5	1.096	-4.427	11.23	3
92.42	-22.63	2.134	3.439	9.441	5.811	0.257	3348	15.17	12.83	11.52	10.75	3.3	1.141	-4.433	18.01	3
92.63	-72.15	1.862	6.443	51.63	2.054	0.6722	4654	13.63	12.45	11.67	11.01	6.55	1.006	-4.757	10.14	2
92.67	-71	2.567	50.75	0.3423	2.432	0.3058	3406	16	13.72	12.43	11.66	4.65	1.347	-3.779	10.62	2
92.72	-74.87	2.112	7.296	7.724	3.11	0.3986	3598	14.42	12.36	11.19	10.4	4.15	1.189	-3.772	27.11	2
92.8	-58.98	2.587	21.52	17.48	1.696	0.7444	5164	12.95	12.06	11.41	10.91	6.8	1.011	-4.871	10.46	1
92.82	-74.12	1.603	17.06	2.82	1.765	0.4268	3612	14.6	12.55	11.38	10.59	4.5	1.004	-4.311	9.231	2
92.85	7.93	3.578	19.54	59.75	2.019	1.003	6095	9.982	9.383	8.951	8.652	5.4	1.061	-4.15	13.67	1
92.92	-0.1628	3.059	3.547	60.71	4.461	0.5901	4117	13.49	11.93	10.97	10.17	5.2	1.073	-3.67	12.44	0
93.2	-72.96	1.228	7.004	8.319	1.311	0.4064	3570	14.61	12.52	11.33	10.54	4.3	1.013	-4.578	8.002	2
93.22	-79.38	1.86	8.234	3.227	3.667	0.2729	3358	16.33	13.99	12.68	11.91	4.6	1.495	-3.779	10.96	1
93.27	-61.67	2.162	13.06	98.22	1.494	1.013	5957	12	11.36	10.89	10.56	7.3	1	-4.523	9.604	0
93.36	-58.62	9.588	5.996	59.02	9.478	0.6734	4715	12.24	11.06	10.31	9.659	5.2	1.001	-4.831	537.7	1
93.42	-59.55	2.377	13.39	27.39	1.924	0.7238	4944	13.89	12.86	12.18	11.6	7.4	1.021	-3.79	8.329	1
93.55	44.1	2.219	4.802	49.08	2.96	0.601	4292	9.293	7.898	7.009	6.24	1.4	1.004	-3.664	12.42	2
93.58	-55.65	2.725	9.301	59.87	2.379	0.7514	5272	13.61	12.76	12.14	11.66	7.6	1.003	-4.492	10.26	0
93.66	-48.68	3.788	15.37	41.23	2.472	0.8553	5458	11.06	10.27	9.707	9.28	5.55	1.004	-4.743	30.32	1
93.71	-57.81	2.401	7.974	7.225	3.391	0.4155	3573	16.13	14.02	12.83	12.03	5.85	1.613	-3.487	9.461	2
93.74	49.52	3.127	18.08	37.17	1.994	0.8411	5636	10.83	10.1	9.573	9.183	5.45	1.002	-4.68	11.83	1
93.9	-60.27	0.7811	0.7051	168.1	0.5667	0.3963	3552	14.82	12.7	11.5	10.71	4.4	1.058	-4.226	7.45	3
93.9	-69.82	2.278	3.198	410	2.748	0.8204	5781	12.88	12.19	11.68	11.31	7.55	1.001	-4.422	12.45	1
94.03	-62.81	1.708	6.536	114.7	1.724	0.758	5495	10.99	10.23	9.668	9.244	5.25	1.015	-4.767	10.35	1
94.07	68.71	3.975	21.15	62.99	2.12	1.103	6081	8.33	7.725	7.292	6.993	3.95	1.001	-4.233	21.92	0
94.22	-58.58	3.972	8.022	84.32	3.384	0.7934	5383	11.71	10.9	10.31	9.864	5.95	1.005	-4.594	43.22	1
94.25	-55.74	3.699	11.2	66.58	2.883	0.7929	5649	12.81	12.08	11.56	11.16	7.3	1.004	-4.778	27.38	1
94.31	-56.3	2.601	11.08	210.4	1.886	1.235	6166	11.34	10.76	10.34	10.04	7.25	1.004	-4.682	12.47	2
94.31	-48.54	2.932	37.55	1.024	2.334	0.4347	3632	15.27	13.23	12.07	11.27	5.25	1.028	-4.32	8.684	2
94.54	-50.05	1.683	1.622	28.35	5.572	0.2756	3371	15.82	13.5	12.2	11.43	4.15	1.402	-4.39	12.8	3
94.6	-54.76	1.501	0.57	72.72	9.231	0.2055	3264	16.39	13.92	12.54	11.77	3.75	1.559	-3.864	30.49	4
94.6	-68.02	3.567	8.64	61.68	3.292	0.7723	5048	13.46	12.49	11.84	11.29	7.25	1.008	-4.644	23.08	1
94.76	-71.7	2.834	3.163	13.85	6.725	0.3058	3406	16	13.72	12.43	11.66	4.65	1.099	-4.493	49.26	2
94.77	-60.16	0.8335	0.9716	103.5	0.6456	0.3863	3539	14.95	12.82	11.61	10.83	4.45	1.001	-4.574	7.592	4
94.79	-61.41	2.322	18.95	6.977	1.924	0.5983	4191	13.93	12.42	11.49	10.7	5.8	1	-3.677	12.36	1
94.87	-51.4	1.501	1.908	24.58	4.694	0.2864	3379	15.81	13.5	12.2	11.43	4.25	1.013	-4.387	12.3	3
94.88	-73.18	1.565	6.099	163.9	1.435	0.9006	5559	11.9	11.14	10.6	10.19	6.6	1.005	-4.7	8.066	0
94.99	-1.882	2.687	5.642	21	3.671	0.5145	3870	12.13	10.36	9.318	8.508	3.05	1.081	-3.979	26.65	0
95.07	-72.28	2.181	6.175	5.677	4.218	0.3058	3406	16	13.72	12.43	11.66	4.65	1.027	-4.345	23.44	2
95.21	-47.56	2.967	36.42	34.78	1.432	1.163	6026	10.83	10.21	9.76	9.446	6.5	1.025	-4.734	8.931	0
95.38	-62.3	1.708	7.095	311.8	1.327	1.121	6324	10.67	10.12	9.729	9.466	6.5	1.029	-4.29	9.453	0
95.39	-30.83	2.67	5.89	20.86	3.537	0.5251	3896	13.04	11.29	10.25	9.438	4.05	1.002	-4.477	25.09	2
95.44	-58.96	4.217	55.97	4.07	2.036	0.7238	4944	13.89	12.86	12.18	11.6	7.4	2.724	-4.669	11.7	1
95.47	-65.46	1.981	11.23	3.412	2.765	0.3604	3487	16.04	13.85	12.61	11.83	5.25	1.017	-4.311	8.102	2
95.67	73.47	1.866	11.41	31.27	1.547	0.7482	4819	10.82	9.775	9.03	8.429	4.25	1.084	-4.851	8.157	0
95.71	-72.28	2.027	48.27	55.05	0.7486	1.32	7328	9.149	8.832	8.581	8.451	6	1.014	-4.703	10.75	0
95.75	-62.51	1.827	18.55	1.782	2.169	0.3621	3496	15.25	13.08	11.85	11.06	4.5	1.046	-3.616	10.77	2
95.92	-17.32	2.401	6.877	3.169	5.675	0.2315	3301	16.2	13.79	12.44	11.67	3.95	5.034	-3.67	10.17	2
95.98	-17.06	2.278	15.34	1.64	3.299	0.2979	3412	14.01	11.75	10.48	9.718	2.65	1.078	-4.364	29.09	1
95.99	-54.61	11.75	33.87	12.66	5.519	0.862	5248	11.83	10.96	10.34	9.863	6.1	1	-4.688	205.3	0
96.41	-59.41	2.807	45.47	0.471	2.506	0.3378	3461	15.13	12.92	11.67	10.89	4.15	1.134	-3.616	26.94	2
96.48	-63.38	2.588	29.49	35	1.408	0.9848	6053	10.64	10.02	9.573	9.258	5.95	1.037	-4.163	15.03	1
96.66	-26.52	2.72	6.536	1.261	9.644	0.1435	2965	17.14	14.79	13.06	12.28	3.15	2.276	-3.85	15.62	1
96.71	-60.28	2.25	14.46	2.994	2.702	0.3963	3552	14.82	12.7	11.5	10.71	4.4	1.911	-4.477	16.89	3
96.72	-64.05	1.907	34.12	59.24	0.8913	1.428	6209	10.04	9.464	9.048	8.766	6.3	1	-4.558	7.593	1
96.75	68.33	2.312	2.543	33.2	4.8	0.4085	3604	12.64	10.6	9.435	8.649	2.45	1.004	-4.464	39.36	3
96.82	-29.61	2.959	2.31	16.43	8.803	0.2616	3356	14.92	12.58	11.27	10.51	3.1	1.011	-4.219	46.85	3
96.91	67.99	2.201	9.771	5.518	2.927	0.4085	3604	12.64	10.6	9.435	8.649	2.45	1.041	-3.599	13.7	3
96.92	-38.1	2.607	7.603	74.85	2.34	0.7821	5164	11.58	10.69	10.05	9.546	5.55	1.035	-4.748	14.69	0
97.1	-69.71	19.21	4.255	132.3	18.76	0.7692	4909	13.59	12.59	11.87	11.29	7.2	1.056	-3.61	656.4	0
97.1	-60.57	2.72	11.37	40.99	2.232	0.7426	5152	12.26	11.37	10.72	10.21	6.1	1.001	-4.809	26.2	0
97.17	45.09	2.457	2.326	58.7	4.71	0.4936	3767	13.61	11.73	10.64	9.827	4.2	1.002	-3.836	17.33	3
97.38	-59.02	1.412	2.55	14	4.302	0.2588	3339	16.81	14.44	13.11	12.34	4.9	1.006	-3.772	10.16	3
97.51	53.88	2.356	8.952	32.75	2.311	0.6645	4650	11.9	10.72	9.947	9.278	4.8	1.025	-4.682	9.7	1
97.55	-57.77	3.161	62.8	6.444	1.337	0.8427	5495	12.52	11.74	11.18	10.76	7	1.006	-4.742	13.7	2
97.63	-60.45	2.254	22.27	1.683	2.343	0.3963	3552	14.82	12.7	11.5	10.71	4.4	1	-3.95	18.62	3
97.71	-60.75	3.675	46.03	2.137	2.193	0.5983	4191	13.93	12.42	11.49	10.7	5.8	1.044	-4.5	22.98	1
97.81	-76.13	2.902	48.01	0.5836	2.317	0.3915	3533	15.91	13.76	12.55	11.76	5.4	1.001	-3.677	11.98	2
97.82	-61.42	2.298	2.214	248.6	3.45	0.6934	4792	12.8	11.67	10.94	10.32	5.95	1.034	-4.839	29.27	1
97.85	-78.8	3.378	2.097	26.63	8.678	0.3256	3428	15.75	13.5	12.23	11.45	4.6	1	-3.67	67.81	2
97.86	-59.11	3.74	24.61	38.23	2.033	0.9906	5861	12.32	11.65	11.17	10.83	7.5	1.112	-4.774	17.62	0
97.99	-68.75	1.825	42.19	1.872	1.25	0.5628	4000	13.48	11.82	10.82	10.01	4.85	1.007	-3.959	9.691	0
98.08	-56.62	2.774	22.14	25.88	1.677	0.8427	5495	12.52	11.74	11.18	10.76	7	1.008	-4.628	14.96	2
98.11	-47.68	9.706	4.146	153.2	9.939	0.7873	5000	12.52	11.56	10.87	10.32	6.3	1.091	-4.871	149.2	1
98.36	2.748	3.879	15.43	19.57	2.937	0.6956	4843	12.03	10.95	10.24	9.632	5.3	1.238	-4.239	19.1	1
98.43	-78.89	2.166	19.96	4.81	1.902	0.5558	3960	13.8	12.09	11.08	10.26	5.05	1.022	-3.852	10.65	3
98.48	-72.94	1.792	28.36	0.6088	2.3	0.2725	3361	16.64	14.3	12.99	12.21	4.9	1.216	-3.687	7.415	2
98.86	-59.04	2.117	2.875	10.83	6.47	0.2417	3319	15.85	13.46	12.13	11.36	3.75	1.007	-4.219	44.89	3
98.96	-15.55	1.613	1.097	56.12	5.592	0.3041	3416	15.57	13.31	12.04	11.27	4.25	1.365	-3.95	7.377	3
99.01	-80.76	2.312	7.959	14.08	2.812	0.5307	3879	13.77	11.99	10.94	10.12	4.75	1.002	-3.548	11.28	2
99.03	-65.67	2.758	6.768	1147	1.939	2.555	5821	9.594	8.922	8.431	8.081	6.8	1.002	-4.688	12.04	1
99.05	-59.34	1.571	28.56	0.9918	1.662	0.3594	3484	15.15	12.96	11.72	10.94	4.35	1.062	-4.541	9.423	1
99.14	-59.88	4.264	4.045	1232	3.259	1.452	6730	10.97	10.52	10.21	10.02	7.7	1.017	-4.165	41.02	0
99.26	-57.01	3.676	5.669	195.5	3.283	0.9592	5483	12.29	11.49	10.93	10.52	7.05	1.001	-4.801	35.82	0
99.29	-61.61	1.972	2.9	341.7	2.656	0.7434	5521	9.165	8.408	7.855	7.435	3.4	1	-4.591	61.01	0
99.32	-59.67	2.36	22.06	27.9	1.399	0.891	5483	12.2	11.42	10.85	10.44	6.8	1.004	-4.64	10.55	2
99.37	-68.64	3.311	21.22	1.326	3.817	0.3425	3442	16.78	14.53	13.26	12.48	5.75	1.046	-4.409	14.13	3
99.4	-65.59	1.772	4.735	179.2	1.831	0.8686	5260	11.49	10.63	10.01	9.542	5.8	1.07	-4.262	10.26	1
99.52	-61.47	3.049	3.177	1274	2.923	1.201	6668	11.68	11.22	10.87	10.66	7.9	1	-4.761	20.19	1
99.66	-80.3	3.003	8.583	14.82	3.414	0.5558	3960	13.8	12.09	11.08	10.26	5.05	1.009	-4.526	21.43	3
99.92	-57.31	2.131	8.446	5.033	3.312	0.3594	3484	15.15	12.96	11.72	10.94	4.35	1.224	-4.492	23.41	1
100.1	65.67	1.099	2.816	7.569	1.895	0.2036	3234	15.5	13.04	11.67	10.92	3.15	1	-3.61	9.449	2
100.1	-71.03	2.718	35.15	58.56	1.338	1.413	6152	11.03	10.44	10	9.706	7.2	1.003	-4.35	9.373	1
100.3	-60.95	1.944	2.619	245	2.591	0.7712	4875	12.88	11.86	11.13	10.55	6.45	1	-4.729	10.14	0
100.4	-61.17	1.18	3.186	13.89	1.823	0.3034	3425	13.28	11.04	9.783	9.02	2	1.003	-4.23	41.46	2
100.8	73.76	2.239	6.607	122.4	2.076	0.845	5395	11.65	10.85	10.26	9.821	6.05	1.283	-4.728	8.331	1
101.1	-59.73	2.361	26.4	16	1.347	0.8443	5176	11.95	11.05	10.41	9.923	6.1	1	-4.71	14	0
101.5	-77.67	1.063	1.969	27.78	1.43	0.3132	3437	13.23	11.01	9.753	8.988	2.05	1.008	-3.772	32.4	3
101.6	-55.22	3.428	20.88	14.98	2.201	0.7619	4875	12.25	11.23	10.51	9.923	5.8	1.011	-4.977	15.44	0
101.6	-57.69	3.324	34.94	13.74	1.766	0.8521	5383	11.45	10.63	10.05	9.605	5.85	1.011	-4.659	29.88	1
101.6	-77.61	1.045	3.569	256.5	0.5981	0.7688	5433	10.87	10.09	9.513	9.075	5.1	1.004	-4.712	10.35	0
101.7	-67.78	11.74	169	0.3501	4.195	0.5844	4159	15.5	13.96	13.02	12.21	7.25	1.002	-4.39	64.82	3
101.7	-55.36	3.478	8.365	350.6	2.371	1.356	6295	8.859	8.308	7.914	7.653	5.1	1.01	-4.669	31.17	1
101.9	-72.33	2.748	4.719	2226	2.005	2.187	6730	8.707	8.272	7.944	7.745	6.3	1.004	-4.156	12.62	1
102.1	-63.34	2.113	14.68	3.29	6.962	0.3602	2979	16.68	14.38	12.66	11.88	4.75	1.005	-3.864	7.585	2
102.3	-72.04	3.004	17.64	49.14	1.792	0.9938	5623	12.48	11.72	11.19	10.82	7.45	1.016	-4.815	13.33	1
102.4	30.3	2.31	13.76	0.8043	5.564	0.1711	3228	15.54	13.02	11.62	10.86	2.4	1.721	-4.457	12.53	3
102.8	45.65	1.863	11.05	1.077	4.877	0.1721	3222	16.61	14.07	12.66	11.89	3.45	1.038	-4.23	7.488	2
103.1	-53.75	2.566	35.76	0.2378	4.31	0.1794	3225	17.62	15.08	13.67	12.9	4.55	2.929	-4.493	7.553	2
103.1	-58.77	1.927	3.664	1480	1.752	1.328	6966	10.87	10.47	10.17	9.991	7.5	1.007	-4.762	8.465	1
103.6	-54.72	9.395	21.84	18.64	5.299	0.8239	5082	12.56	11.63	10.96	10.45	6.55	1.005	-3.701	62.49	1
103.6	-62.75	2.915	38.03	0.9249	6.837	0.3602	2979	16.68	14.38	12.66	11.88	4.75	1.07	-4.457	9.847	2
103.6	30.95	2.615	8.253	458.1	1.794	1.227	7079	9.305	8.935	8.656	8.496	5.85	1.018	-4.772	10.32	1
103.7	-43.17	2.87	0.8284	3931	5.031	0.9621	6081	10.55	9.949	9.508	9.2	5.85	1.011	-4.858	39.65	0
103.7	-18.65	1.878	5.769	9.94	3.078	0.3903	3564	14.19	12.1	10.91	10.13	3.8	1.015	-4.23	9.557	1
103.7	-22.42	1.575	2.332	681.1	1.92	0.9666	5610	9.826	9.082	8.558	8.176	4.75	1.012	-4.536	8.258	2
103.8	65.45	3.743	28.43	73.63	1.664	1.436	6252	8.112	7.55	7.151	6.886	4.45	1	-4.035	8.09	0
104	-73.14	1.57	1.061	62.89	5.466	0.3168	3410	16.67	14.39	13.1	12.33	5.4	1.04	-3.347	9.137	4
104	-72.07	3.362	6.5	11.32	4.682	0.4495	3644	16.03	14	12.84	12.03	6.1	1	-3.501	21.6	2
104.3	6.862	2.387	4.702	9.334	4.809	0.329	3433	15.2	12.96	11.7	10.93	4.1	2.684	-4.321	9.276	2
104.4	-58.2	7.851	5.046	632.1	5.824	1.318	6295	10.67	10.11	9.717	9.461	6.85	1.041	-4.163	174.1	1
104.5	-62.09	3.563	8.549	37.45	3.372	0.6844	4692	14.34	13.17	12.41	11.75	7.35	1.099	-4.882	19.21	1
104.5	-76.11	3.526	173.8	1.175	1.078	0.809	5117	12.87	11.95	11.29	10.78	6.85	1.027	-4.8	11.67	0
104.5	-73.18	3.278	29.33	24.95	1.64	0.9938	5623	12.48	11.72	11.19	10.82	7.45	1.008	-3.621	8.56	1
104.6	54.1	2.978	7.265	82.2	2.61	0.8256	5105	11.53	10.6	9.94	9.438	5.55	1.002	-3.701	7.924	0
104.8	46.63	2.086	10.3	7.885	2.44	0.488	3776	13.47	11.59	10.51	9.696	4.05	1.105	-4.364	8.965	2
104.8	65.65	2.194	6.631	547.6	1.612	1.294	6730	8.964	8.515	8.186	7.984	5.4	1.001	-4.515	11.11	1
104.9	-64.83	1.95	6.448	4.208	4.221	0.2637	3352	15.92	13.57	12.26	11.49	4.1	1	-3.599	24.78	1
105	50.98	1.725	1.239	554.9	3.228	0.6878	4839	11.26	10.18	9.468	8.857	4.5	1.019	-4.831	14.24	0
105	79.94	1.553	1.651	92.87	3.393	0.4933	3784	13.68	11.81	10.73	9.914	4.3	1	-4.427	10.4	3
105.1	-52.16	1.515	2.253	585.9	1.997	0.8559	5585	11.53	10.79	10.25	9.853	6.15	1.048	-4.714	7.727	0
105.4	-56	1.661	6.102	8.798	2.761	0.383	3534	14.83	12.7	11.49	10.7	4.3	1.006	-4.23	9.703	2
105.4	32.46	1.285	4.166	15.59	1.894	0.3874	3569	11.78	9.712	8.537	7.76	1.4	1.009	-4.547	16.16	2
105.5	-66.47	1.091	2.457	13.74	1.775	0.247	3326	16.24	13.86	12.53	11.76	4.2	1.181	-3.979	8.688	3
105.5	-50.66	2.841	23.5	19.57	1.669	0.8547	5200	11.54	10.65	10.02	9.539	5.75	1.023	-4.716	14.4	1
105.5	-33.51	3.05	13.16	40.79	2.457	0.791	5185	11.42	10.52	9.909	9.402	5.45	1.042	-4.746	12.74	0
105.7	-42.83	2.841	18.28	9.614	2.261	0.6277	4422	11.94	10.62	9.769	9.031	4.35	1.08	-4.384	16.63	0
105.8	-76.23	2.811	12.21	34.09	2.387	0.7485	4943	13.82	12.79	12.11	11.53	7.4	1.234	-3.87	11.88	1
105.9	-72.28	1.713	8.505	3.786	2.94	0.3112	3421	15.92	13.66	12.38	11.61	4.65	1.434	-4.433	11.49	2
106	-62.34	3.195	27.5	9.33	1.972	0.7152	4842	13.49	12.47	11.73	11.12	6.85	1.014	-4.85	8.764	0
106	-33.52	1.465	0.5574	75.55	9.96	0.2065	3266	16.22	13.75	12.38	11.61	3.6	1.145	-4.35	12.06	2
106.2	-65.17	3.586	37.12	11.79	1.835	0.8269	5383	12.22	11.41	10.82	10.37	6.55	1.003	-4.147	19.75	1
106.2	-75.95	4.68	12.85	22.72	3.78	0.6844	4748	12.8	11.67	10.93	10.29	5.9	1.001	-4.798	54.51	1
106.6	15.21	1.589	2.801	16.48	4.07	0.3046	3427	13.47	11.23	9.972	9.208	2.2	1.004	-3.487	15.53	3
106.8	-61.05	2.846	22.63	2.312	2.591	0.4598	3690	15.22	13.24	12.1	11.3	5.45	1.013	-4.439	8.583	2
106.9	-73.52	2.548	13.06	574.4	1.343	1.559	7962	9.785	9.599	9.421	9.355	7.35	1.061	-4.112	8.797	1
107	-63.87	3.205	25.88	416.2	1.154	2.286	7889	8.602	8.42	8.243	8.178	7	1.003	-4.159	7.891	0
107.2	-63	2.875	61.61	3.645	1.305	0.7725	4875	13.48	12.45	11.72	11.15	7.05	1.041	-4.682	8.707	0
107.2	-80.16	1.835	7.573	1.211	6.035	0.1529	3027	17.06	14.83	13.16	12.39	3.45	1.139	-4.32	8.88	2
107.4	-0.4333	2.81	4.082	30.19	4.275	0.5059	3833	13.61	11.79	10.73	9.918	4.4	2.494	-3.273	7.619	2
107.5	-76.89	4.39	18.81	24.51	2.748	0.8392	5129	12.37	11.45	10.79	10.3	6.45	1.033	-4.8	46	0
107.5	-59.32	7.643	101.2	21.76	2.081	1.852	6223	10.21	9.641	9.227	8.948	7.05	1.005	-4.734	52.64	0
107.6	-58.58	1.833	16.38	1.165	2.967	0.2575	3344	15.8	13.44	12.12	11.36	3.9	1.364	-4.226	13.23	1
107.8	30.23	2.166	3.569	231.9	2.468	0.8455	5152	10.97	10.06	9.419	8.925	5.1	1.002	-4.414	8.794	1
107.9	-73.75	1.666	0.8261	7049	2.711	1.257	6310	11.79	11.24	10.84	10.57	7.85	1.005	-4.698	10.08	0
107.9	-26.56	1.704	5.44	59.65	2.032	0.6518	4613	10.92	9.709	8.924	8.246	3.7	1.02	-4.138	9.859	1
108	-63.63	2.734	3.374	673.9	2.771	1.062	6067	12.1	11.48	11.04	10.73	7.6	1.216	-4.636	16.64	0
108.3	50.07	2.113	5.781	6.566	4.125	0.3145	3421	14.94	12.68	11.41	10.64	3.7	1.485	-4.178	9.88	1
108.5	-16.38	1.553	2.325	534.6	2.05	0.877	5433	9.468	8.675	8.107	7.679	4	1.05	-4.748	11.14	1
108.9	-61.49	1.352	0.5824	146.2	4.99	0.3259	3421	16.63	14.36	13.08	12.3	5.45	1.384	-3.589	8.813	3
108.9	-66.64	2.276	12.31	8.649	2.326	0.5483	3936	15.14	13.4	12.38	11.55	6.3	1.086	-4.409	8.878	2
108.9	-40.42	2.45	4.18	29.46	3.719	0.5118	3823	15.02	13.18	12.11	11.3	5.8	1.248	-4.008	7.436	3
109	5.63	1.399	3.901	37.57	2.142	0.5264	3934	11.74	10.03	9.018	8.209	2.85	1.011	-4.578	10.62	3
109.1	35.09	2.603	6.592	1.679	13.03	0.1595	2780	17.4	14.66	12.69	11.9	2.8	1.024	-3.67	11.11	1
109.2	-65.76	2.741	102.2	0.08736	2.611	0.2325	3299	16.6	14.18	12.83	12.06	4.35	1.146	-4.23	16.17	2
109.2	82.55	2.321	8.119	3.995	4.188	0.3009	3424	12.4	10.16	8.903	8.142	1.1	1	-4.471	83.51	2
109.3	-63.27	2.71	24.16	15.08	1.748	0.7542	5105	13.63	12.72	12.06	11.54	7.45	1	-4.731	8.558	0
109.3	-74.6	3.244	45.28	9.194	1.5	0.8831	5284	12.37	11.5	10.9	10.45	6.75	1.003	-4.305	16.42	0
109.3	-72.93	3.781	6.579	359.5	3.139	1.241	5929	11.58	10.92	10.45	10.12	7.3	1.045	-4.221	31.1	1
109.4	-61.02	18.65	34.37	7.87	9.503	0.7247	4958	13.76	12.75	12.07	11.5	7.3	1.226	-4.882	363.7	0
109.6	-39.27	3.25	13.39	1.809	5.09	0.2827	3382	14.67	12.37	11.08	10.31	3.1	1.035	-3.616	29.21	3
109.7	-35.21	3.526	1.199	430.5	6.675	0.6574	4537	13.3	12.05	11.24	10.53	6	1.133	-3.576	28.86	1
109.8	-52.97	2.08	8.501	1.454	6.062	0.1656	3222	16.19	13.65	12.25	11.48	2.95	1.049	-2.773	12.91	2
109.8	-52.67	2.866	19.69	0.9597	4.152	0.2641	3360	14.83	12.5	11.2	10.43	3.05	4.211	-4.23	17.74	2
109.9	11.12	1.82	0.96	260.9	4.433	0.5445	3952	13.45	11.74	10.73	9.913	4.65	1.003	-3.369	7.903	2
110	-32.13	3.271	12.5	50.08	2.301	0.8735	5297	9.764	8.921	8.322	7.867	4.15	1.029	-4.746	18.71	1
110	-77.5	2.322	17.93	123.6	1.25	1.41	6152	10.88	10.29	9.873	9.594	7.1	1.002	-4.369	7.531	1
110.1	-52.04	2.156	11.22	16.27	2.089	0.6118	4325	12.52	11.13	10.24	9.48	4.7	1.005	-4.497	11.39	1
110.5	-61.25	1.757	1.015	682.5	3.486	0.6922	4747	13.92	12.79	12.05	11.41	7.05	1.048	-4.682	8.249	1
110.8	-49.57	1.569	5.189	17.45	2.411	0.4663	3726	13.83	11.9	10.79	9.987	4.2	1.02	-4.384	9.949	2
110.9	-60.13	3.288	5.813	72.28	3.437	0.7061	4829	14.07	12.95	12.23	11.62	7.3	1.023	-4.871	19.47	0
111.4	-60.93	1.074	3.518	23.54	0.9749	0.4279	3623	13.81	11.78	10.62	9.824	3.75	1.179	-4.559	10.63	2
111.4	-69.11	1.758	5.95	315.7	1.539	1.028	6152	12.11	11.51	11.08	10.79	7.6	1.032	-4.442	7.607	1
111.5	-63.79	5.917	11.32	57.43	4.342	0.8269	5383	12.22	11.41	10.82	10.37	6.55	1.195	-3.838	85.22	1
111.5	-9.248	2.66	2.599	21.18	6.212	0.3346	3464	14.53	12.33	11.08	10.31	3.55	1.955	-4.226	12.94	3
111.5	-67.76	1.028	9.445	18.09	0.4795	0.5921	4237	11.8	10.34	9.429	8.648	3.75	1.036	-4.5	8.534	0
111.7	75.11	1.842	10.51	1.788	3.813	0.231	3307	15.45	13.04	11.7	10.93	3.2	2.328	-3.959	9.786	1
111.7	-34.17	2.957	27.72	4.734	2.082	0.6124	4288	13.38	11.96	11.07	10.29	5.5	1.187	-4.029	9.043	0
111.8	-39.5	1.392	3.81	9.664	3.354	0.2827	3382	14.67	12.37	11.08	10.31	3.1	1.287	-4.321	11.3	3
112.3	0.3494	2.423	15.5	2.601	2.866	0.3863	3543	14.38	12.27	11.06	10.28	3.9	1.071	-3.85	7.345	0
112.4	-64.12	3.314	9.55	45.08	2.763	0.7708	4920	13.53	12.53	11.81	11.24	7.15	1.198	-4.457	15.63	2
112.5	-74.25	3.092	18.09	2.76	3.142	0.4397	3623	15.47	13.42	12.26	11.45	5.45	1.461	-3.525	16.34	0
112.6	-69.44	1.43	1.601	866.3	2.16	0.8771	5433	12.07	11.28	10.7	10.28	6.6	1.013	-4.775	8.855	1
112.8	-76.57	2.948	3.428	1039	2.754	1.333	6180	10.79	10.2	9.79	9.512	6.9	1.001	-4.185	24.55	1
112.9	-11.19	2.394	21.16	9.945	1.775	0.6595	4607	12.27	11.07	10.29	9.604	5.1	1.033	-4.174	8.534	2
112.9	-73.67	2.591	7.126	4.213	5.075	0.2861	3368	17.11	14.78	13.46	12.69	5.5	1.054	-4.35	15.44	2
113.1	-67.81	7.666	51.92	36.11	2.929	1.476	6152	11.38	10.79	10.36	10.06	7.65	1.23	-4.066	39.63	1
113.6	-28.61	2.153	6.022	9.181	3.499	0.3861	3549	14.06	11.95	10.76	9.972	3.6	1.218	-3.487	11.33	3
113.8	-63.36	1.872	4.524	326.8	1.801	1.02	5675	12.51	11.77	11.26	10.9	7.6	1.011	-4.834	7.381	1
113.8	-74.51	1.868	4.056	29.43	2.968	0.507	3784	15.44	13.56	12.47	11.65	6.1	1.027	-4.497	7.726	2
113.9	-27.49	2.44	2.126	33.06	5.853	0.3659	3503	14.4	12.24	11.02	10.24	3.7	1.498	-2.773	9.161	3
114.1	-51.26	2.248	28.05	1.84	1.919	0.4663	3726	13.83	11.9	10.79	9.987	4.2	1.105	-4.517	11.39	2
114.2	-29.63	2.673	6.931	625.4	1.827	1.61	6397	5.875	5.349	4.986	4.756	2.6	1.007	-4.165	8.82	1
114.3	-74.01	3.441	23.86	151.9	1.646	2.321	5546	9.097	8.346	7.799	7.395	5.85	1.001	-4.849	20.83	0
114.4	52.61	2.256	4.018	120.1	2.837	0.6815	4893	9.023	7.989	7.297	6.706	2.35	1.001	-4.239	26.92	0
114.5	-59.72	2.587	3.128	48.38	4.294	0.5264	3874	12.83	11.06	10.01	9.2	3.8	1.04	-4.511	24.92	3
114.5	-64.13	3.566	10.7	190.8	2.291	1.198	6209	11.71	11.13	10.72	10.44	7.6	2.019	-4.508	18.66	0
114.7	-61.53	9.808	5.147	715.8	7.222	1.286	6592	11.02	10.54	10.19	9.968	7.35	1.012	-4.772	262.5	1
114.7	-58.98	2.162	11.87	1.212	4.882	0.1989	3253	16.29	13.8	12.42	11.65	3.55	1.026	-4.32	19.78	3
115	-67.16	2.389	24.54	19.28	1.51	0.7957	5346	13.35	12.52	11.93	11.47	7.55	1.08	-4.731	7.83	0
115.2	-64.13	3.019	7.636	1.811	8.496	0.1764	3219	18.13	15.58	14.17	13.39	5	1.309	-4.5	24.91	3
115.3	-78.81	2.484	4.066	8.83	5.744	0.2858	3382	16.16	13.85	12.55	11.78	4.6	1.22	-4.329	15.42	1
115.4	-40.18	2.008	11.7	114.8	1.337	1.083	5888	9.67	9.007	8.544	8.22	5.1	1.042	-4.646	8.094	1
115.5	-25.58	2.323	7.964	7.796	3.193	0.4274	3616	14.83	12.78	11.62	10.82	4.75	2.247	-3.85	7.668	2
115.6	-59.32	2.355	25.85	0.4295	4.077	0.1989	3253	16.29	13.8	12.42	11.65	3.55	1.104	-3.487	14.95	3
115.7	-18.45	3.996	13.81	55.06	2.635	0.9049	5534	9.444	8.682	8.139	7.736	4.15	1.017	-4.817	36.23	0
115.7	13.06	3.041	4.438	488.2	2.962	1.105	5929	9.861	9.216	8.751	8.423	5.35	1.014	-4.774	18.63	0
115.8	-66.13	1.185	14.54	39.39	0.5439	0.8229	5358	9.293	8.476	7.886	7.436	3.6	1.004	-4.731	14.81	0
115.9	-65.92	2.325	22.58	5.726	1.819	0.6042	4206	13.78	12.28	11.36	10.57	5.7	1.005	-4.089	14.08	0
116.3	-53.56	2.334	55.69	0.3185	2.1	0.3151	3423	15.53	13.27	12	11.23	4.3	1.355	-4.409	7.759	1
116.7	-26.47	2.526	6.245	7.857	4.228	0.3659	3503	14.4	12.24	11.02	10.24	3.7	1.53	-3.487	11.93	2
116.9	-76.94	3.674	111.6	4.351	1.145	1.003	5675	11.89	11.16	10.65	10.28	6.95	1.022	-4.774	13.06	1
116.9	-52.44	2.413	36.43	7.72	1.429	0.73	4980	11.35	10.36	9.691	9.125	4.95	1.08	-4.92	10.67	0
117	-69.6	3.516	27.75	40.51	1.755	1.028	6152	12.11	11.51	11.08	10.79	7.6	1.008	-4.035	15.87	1
117.2	-63.09	2.728	35.25	0.2844	4.169	0.2	3255	17.04	14.55	13.16	12.39	4.3	5.183	-3.461	14.86	2
117.4	-66.7	2.746	109.8	0.1427	1.898	0.3345	3430	16.4	14.14	12.87	12.09	5.3	1.001	-4.089	9.503	1
117.6	-68.94	2.036	6.057	3.07	5.67	0.2041	3252	17.65	15.15	13.76	12.99	4.95	1.131	-4.457	8.999	2
117.7	-53.71	3.074	6.401	6.135	5.512	0.3284	3426	15.89	13.63	12.36	11.58	4.75	4.249	-3.687	13.11	3
118.1	-40.63	2.6	8.043	64.31	2.283	0.804	5000	8.201	7.235	6.552	6.02	2.05	1.011	-4.712	30.94	2
118.3	-66	1.928	26.26	0.3645	3.632	0.1812	3227	17.28	14.75	13.35	12.58	4.25	1.535	-3.501	10.87	2
118.5	46.14	2.251	20.14	2.798	2.175	0.4582	3725	12.15	10.24	9.135	8.335	2.5	1.002	-4.311	19.29	2
118.6	-59.02	3.04	3.962	107	3.579	0.7179	4667	12.2	11.06	10.26	9.612	5.3	1.038	-3.414	14.89	1
118.6	-19.7	1.908	9.501	3.939	2.948	0.3434	3464	14.83	12.63	11.38	10.61	3.9	1.195	-4.471	8.119	2
118.9	-65.9	2.424	2.831	6.8	9.643	0.1764	3219	18.13	15.58	14.17	13.39	5	1.632	-3.923	21.44	3
119	-70	2.732	2.499	9.95	9.943	0.2041	3254	17.49	15	13.62	12.84	4.8	3.036	-4.345	25.84	3
119.1	-73.78	3.564	13.61	48.49	2.465	0.8536	5445	12.38	11.59	11.02	10.59	6.85	1.365	-4.712	23.86	1
119.3	-54.4	2.506	17.02	1.226	3.698	0.2746	3370	15.78	13.46	12.15	11.39	4.1	1.016	-4.433	11.76	1
119.3	-69.17	1.42	0.7209	196.4	4.524	0.4323	3619	14.96	12.91	11.75	10.95	4.9	1.035	-4.449	19.81	4
119.4	-64.81	3.015	7.963	389.8	2.079	1.332	6442	11.46	10.94	10.56	10.32	7.75	1.046	-4.7	12.75	0
119.5	-69	2.919	1.715	20.56	10.68	0.2349	3302	16.83	14.41	13.06	12.29	4.6	1.166	-4.226	57.54	3
119.6	-18.39	1.86	2.69	3492	1.71	1.472	7586	8.326	8.073	7.865	7.769	5.6	1.01	-4.707	7.692	0
119.6	36.4	2.469	5.589	6.856	4.773	0.3138	3432	14.1	11.86	10.6	9.836	2.9	1.017	-4.439	27.09	1
119.6	13.96	1.865	17.96	1.425	2.522	0.3108	3425	14.29	12.04	10.78	10.01	3.05	1	-3.501	7.575	2
120	-69.73	5.486	26.78	62.18	2.834	1.233	6095	10.25	9.653	9.215	8.91	6.1	1.002	-4.165	57.31	0
120	9.481	3.481	9.423	8.868	4.141	0.49	3745	14.34	12.42	11.32	10.51	4.85	1.029	-4.477	15.23	2
120.2	-64.76	2.661	21.83	1.089	3.297	0.3123	3408	16.55	14.27	12.99	12.21	5.25	1.124	-4.23	10.45	1
120.5	-71.21	1.85	3.588	23.11	3.361	0.4323	3619	14.96	12.91	11.75	10.95	4.9	1.225	-3.525	11.57	4
120.9	80.35	9.979	6.57	26.14	10.72	0.5824	4143	14.59	13.04	12.08	11.28	6.3	1.068	-4.045	99.77	0
121.2	-51.2	2.285	6.198	2.422	5.986	0.1916	3225	13.94	11.48	10.1	9.372	1.5	1.022	-4.559	82.49	2
121.6	-25.69	2.132	8.099	1.984	5.494	0.1971	3251	16.11	13.62	12.24	11.48	3.35	2.483	-3.687	10.48	2
121.7	-71.21	3.308	17.29	19.59	2.415	0.7224	4949	13.02	12.01	11.33	10.76	6.55	1.005	-4.682	9.144	0
121.7	64.18	3.661	4.668	1322	2.713	1.648	6730	7.905	7.464	7.144	6.951	4.9	1	-4.858	24.39	1
122	-56.95	2.375	9.643	2.657	4.335	0.2752	3363	15.99	13.66	12.35	11.58	4.3	1.629	-4.219	12.21	3
122.2	44.33	2.345	9.854	1.962	11.32	0.2105	2812	16.02	13.38	11.45	10.66	2.2	1	-4.387	16.58	2
122.3	-56.72	2.83	1.736	26.14	9.038	0.2752	3363	15.99	13.66	12.35	11.58	4.3	1.168	-3.487	34.27	3
122.6	-28.93	7.374	7.69	127.2	5.885	0.909	5546	10.02	9.267	8.727	8.325	4.75	1.126	-4.815	129.5	0
123	-52.75	3.466	8.315	4.578	5.504	0.338	3447	14.96	12.73	11.48	10.71	3.95	1.22	-3.67	26.58	2
123	-89.27	9.605	10.61	102.8	6.79	0.9653	5675	11.04	10.32	9.799	9.42	6	1.079	-4.644	136.9	0
123.5	-53.84	1.538	8.75	177	1.317	0.9975	5998	9.478	8.857	8.405	8.085	4.8	1.051	-4.785	7.522	2
123.7	-47.24	3.18	6.717	16.23	4.009	0.5094	3874	13.91	12.13	11.08	10.27	4.8	1.102	-4.456	13.61	2
124.4	-67.06	3.215	1.903	65.65	6.613	0.4684	3698	14.7	12.73	11.61	10.8	5	1.135	-4.3	39.73	2
124.7	-64.19	2.194	6.145	6.894	3.918	0.3408	3451	15.64	13.42	12.16	11.38	4.65	1.152	-4.541	8.12	3
124.8	-19.66	1.863	8.453	3.235	3.51	0.2782	3388	13.98	11.69	10.41	9.645	2.4	1.103	-3.599	11.4	3
125.2	-10.73	2.128	9.036	4.55	3.263	0.3553	3487	13.9	11.72	10.49	9.719	3.1	1.005	-3.487	11.22	3
125.4	-63.91	1.739	1.735	26.42	5.569	0.2799	3370	16.74	14.42	13.11	12.34	5.1	1.055	-2.773	8.574	3
125.6	-75.57	3.271	23.52	24.06	1.92	0.8448	5495	11.9	11.13	10.57	10.15	6.4	1.016	-4.401	16.08	1
125.7	-9.839	2.577	2.857	21.13	5.726	0.3553	3487	13.9	11.72	10.49	9.719	3.1	1.019	-4.511	34.16	3
125.8	-58.11	2.805	17.87	126	1.509	1.451	6067	9.174	8.565	8.137	7.845	5.4	1.046	-4.159	7.495	0
126.3	-74.76	0.9349	2	101.7	0.6147	0.5414	3996	10.84	9.198	8.21	7.405	2.15	1.003	-4.449	15.44	3
126.8	3.5	2.495	8.181	5.225	3.877	0.3582	3486	14.9	12.72	11.48	10.7	4.1	1.002	-3.772	12.07	2
126.8	39.3	1.665	1.823	14.63	9.09	0.1316	3758	14.54	13.52	12.48	11.81	3.1	1.154	-3.661	11.45	2
127.1	-4.639	3.862	18.01	1.066	5.603	0.2627	3364	14.69	12.37	11.07	10.31	2.95	1.034	-4.407	48.31	0
127.2	-43.91	3.259	4.629	4.99	8.878	0.2213	3289	15.99	13.56	12.2	11.44	3.6	2.623	-4.35	31.06	2
127.6	2.659	1.958	2.899	272.2	2.665	0.7615	5141	11.46	10.53	9.914	9.395	5.35	1.005	-4.784	8.256	0
127.6	-58.79	1.954	5.543	8.37	3.478	0.3476	3506	13.98	11.83	10.61	9.835	3.2	1.049	-4.345	21.38	2
128.6	-27.17	1.755	0.676	427.8	4.797	0.5436	3981	12.03	10.36	9.361	8.551	3.3	1.01	-4.547	23.46	3
129.2	49.23	2.145	5.712	6.097	9.526	0.2537	3034	14.57	12.4	10.75	9.974	2.15	1	-3.599	16.74	1
129.3	-77.33	2.512	12.21	38.26	1.904	0.8048	5058	11.79	10.85	10.18	9.656	5.7	1.013	-4.412	12.99	0
129.5	-64.47	2.584	7.128	2984	1.305	2.601	8072	6.785	6.654	6.508	6.466	5.6	1.004	-4.71	7.474	1
129.5	-66.3	1.997	2.948	10.32	6.151	0.2397	3311	16.6	14.2	12.85	12.09	4.45	1.053	-4.089	12.08	2
129.5	3.257	3.162	8.861	5.539	4.452	0.3853	3551	13.16	11.06	9.866	9.085	2.7	1.013	-4.104	38.8	2
129.8	86.46	4.837	4.255	251.7	4.695	0.9124	5433	9.991	9.189	8.618	8.194	4.6	1.001	-4.654	98.25	1
130.1	8.153	2.033	3.171	26.98	3.81	0.4262	3639	14.18	12.16	11.01	10.21	4.15	1.055	-4.409	9.544	3
131	2.342	2.19	2.475	509.8	2.731	0.8941	5445	9.212	8.42	7.855	7.432	3.8	1.003	-4.871	22.22	0
131.3	-37.43	3.745	18.51	32.77	2.342	0.8672	5420	10.7	9.906	9.336	8.905	5.2	1.205	-4.774	19.4	2
131.5	-27.8	2.002	6.525	8.754	3.104	0.3973	3573	14.03	11.95	10.77	9.98	3.7	1.046	-4.449	7.601	2
131.6	7.005	1.886	2.423	9.253	7.738	0.1873	3234	16.65	14.13	12.74	11.97	3.75	1.035	-4.029	8.606	3
132.7	-15.45	2.928	9.051	2.07	6.405	0.2217	3300	14.34	11.93	10.59	9.828	2	1.002	-4.5	53.39	2
132.8	82.02	3.855	7.181	54.42	3.787	0.6925	4851	11.49	10.41	9.698	9.09	4.75	1.005	-4.85	46.33	0
133.2	-70.47	2.336	2.179	1027	2.722	1.03	5943	10.75	10.1	9.643	9.319	6.1	1.055	-3.838	12.09	0
133.3	-61.53	2.258	6.105	9.633	3.533	0.4001	3571	14.68	12.59	11.4	10.61	4.35	1.313	-3.695	14.47	2
133.6	-70.65	1.737	1.816	41.37	4.483	0.3709	3496	15.71	13.53	12.29	11.51	5	1.051	-3.52	8.82	3
133.7	51.88	3.746	12.8	192.4	2.182	1.367	6237	8.383	7.812	7.411	7.145	4.6	1.002	-4.495	18.11	0
133.8	-66.07	6.321	4.278	2279	4.655	2.656	5875	8.139	7.486	7.013	6.68	5.5	1.018	-4.799	45.47	0
134.6	-66.97	2.957	6.741	2554	1.592	1.699	9311	8.718	8.734	8.676	8.694	7.05	1.014	-4.495	12.25	0
135.1	-67.06	1.952	1.029	43.38	8.426	0.2448	3315	16.9	14.5	13.15	12.38	4.8	4.611	-4.456	9.547	4
135.2	-11.96	3.53	6.373	920.3	2.296	1.732	6699	8.251	7.797	7.481	7.293	5.35	1.005	-4.333	10.73	3
135.2	-41.47	3.802	11.24	1514	1.677	1.761	9550	6.763	6.803	6.763	6.792	5.25	1.02	-4.112	10.54	0
135.6	58.68	3.767	7.92	66.38	3.273	0.7789	5082	8.982	8.063	7.398	6.874	2.85	1.001	-4.748	67.06	0
135.7	-80.86	2.969	4.258	695.1	2.806	1.1	6471	10.82	10.31	9.933	9.688	6.7	1.017	-4.682	9.987	0
135.9	64.08	2.689	3.099	17.07	6.038	0.3341	3467	12.71	10.52	9.288	8.522	1.75	1.018	-4.5	64.97	3
136	80.07	2.254	13.84	1.594	3.608	0.273	3365	16.22	13.89	12.58	11.81	4.5	1.234	-3.273	7.667	2
136.3	-3.374	1.489	3.07	102.8	2.567	0.6183	4449	11.53	10.23	9.385	8.655	3.95	1.328	-4.32	7.326	0
136.6	-71.76	3.082	12.48	64.65	2.305	0.8318	5702	10.19	9.486	8.973	8.595	4.85	1.021	-3.63	10.98	0
136.6	72.24	1.929	3.544	44.54	3.052	0.5399	3936	13.31	11.58	10.56	9.746	4.45	1.097	-3.67	7.924	3
136.6	-31.61	2.861	8.193	3.603	5.082	0.2924	3392	16.03	13.73	12.44	11.67	4.55	1.044	-3.616	11.8	3
136.7	25.81	14.45	2.089	610.7	16.43	0.8926	5408	10.16	9.351	8.775	8.344	4.7	1	-4.545	658.9	1
136.9	-31.26	3.143	29.05	21.77	1.603	0.9508	5521	11.1	10.32	9.779	9.381	5.9	1.021	-4.731	7.889	0
137.9	-66	1.759	29.49	33.59	0.879	1.068	5916	7.274	6.623	6.164	5.843	2.7	1.004	-4.7	9.314	1
137.9	-50.26	2.822	23.88	153.3	1.263	1.673	6683	8.305	7.858	7.531	7.33	5.3	1.038	-4.648	10.55	1
138.3	-1.269	16.75	4.818	599.8	12.29	1.21	6339	7.978	7.436	7.049	6.793	4	1	-4.035	340.2	0
138.4	-77.83	3.853	24.93	185.2	1.64	2.206	6209	8.068	7.505	7.093	6.818	5.3	1	-4.876	14.01	1
138.7	-52.33	3.999	17.58	85.26	2.359	0.5627	8551	11.14	11.03	10.93	10.91	6.8	1.294	-4.508	32.4	1
138.8	-22.95	2.007	2.836	1201	2.071	1.261	6166	8.262	7.676	7.263	6.984	4.25	1.005	-4.495	10.62	0
139	-29.83	2.386	11	1.237	5.749	0.1878	3243	15.89	13.39	12	11.24	3	1.018	-4.471	26.77	2
139.1	-74.9	2.357	9.689	4.184	3.451	0.36	3486	15.49	13.3	12.07	11.29	4.7	1.418	-3.664	11.45	3
139.1	-1.765	1.612	2.042	91.8	3.089	0.5347	3947	13.35	11.64	10.62	9.808	4.5	1	-4.471	7.408	3
139.3	28.26	2.734	4.887	6.053	6.354	0.2625	3352	15.89	13.54	12.22	11.45	4.05	1	-3.64	12.04	2
140.2	-5.74	3.155	14.49	5.698	3.156	0.5122	3821	13.47	11.64	10.57	9.751	4.25	1	-3.622	12.38	2
140.4	-74	2.983	12.58	319.7	1.647	1.518	6808	8.592	8.167	7.856	7.67	5.45	1.012	-4.789	18.04	0
140.8	-1.254	1.872	17.56	1.773	2.378	0.3452	3467	14.11	11.91	10.67	9.896	3.2	1	-4.407	9.882	0
140.8	-76.87	1.875	2.115	13.2	12.24	0.1999	2944	16.88	14.52	12.76	11.98	3.55	1.353	-4.006	8.924	3
141.2	-81.19	1.502	2.27	7.372	7.12	0.1609	3141	14.85	12.86	11.34	10.56	1.85	1.014	-4.511	20.39	2
141.5	4.07	1.479	0.5785	243.1	5.907	0.4128	3588	13.56	11.5	10.32	9.535	3.35	1	-4.493	14.55	3
141.5	-30.27	1.324	2.149	34.21	2.654	0.3746	3536	13.7	11.58	10.38	9.6	3.15	1.04	-3.852	7.96	3
142.1	-6.04	7.701	1.655	868.7	10.58	0.8585	5470	9.738	8.957	8.394	7.97	4.25	1.445	-4.83	162.9	0
142.1	-15.64	2.571	6.633	29.25	3.008	0.5924	4245	11.33	9.881	8.972	8.194	3.3	1.001	-3.695	13.21	1
142.1	-20.2	1.262	9.311	2.453	1.916	0.2518	3345	14.02	11.67	10.36	9.602	2.1	1.003	-4.345	14.09	3
142.3	35.42	3.411	2.268	41.04	6.964	0.4228	3619	14.15	12.11	10.95	10.15	4.05	1.004	-4.559	34.24	3
142.6	-68.58	3.077	15.94	9.728	2.691	0.6148	4223	13.25	11.78	10.86	10.07	5.25	1.046	-4.029	12.8	0
142.8	-32.85	2.308	11.11	6.765	2.635	0.4778	3759	13.85	11.96	10.87	10.06	4.35	1.205	-3.93	8.53	2
143.4	40.88	3.585	2.131	72.91	6.734	0.5095	3824	13.32	11.49	10.43	9.613	4.1	1	-3.472	30.53	2
143.4	-75.41	2.456	6.617	4.704	4.756	0.2884	3397	14.99	12.7	11.42	10.65	3.5	1.038	-3.677	21.57	2
143.5	30.79	1.787	3.997	140	2.341	0.7099	4942	9.103	8.104	7.428	6.849	2.6	1	-3.792	8.004	2
143.7	46.41	3.607	11.11	11.63	3.589	0.5585	4088	12.72	11.13	10.17	9.366	4.25	1.001	-4.293	29.13	1
144.2	44.32	2.178	7.078	6.051	3.685	0.3484	3469	14.59	12.39	11.15	10.37	3.7	1	-3.499	10.11	2
144.3	-22.75	1.193	2.353	15.35	2.474	0.2518	3345	14.02	11.67	10.36	9.602	2.1	1.808	-4.526	11.54	3
144.6	4.694	3.165	12.53	896.9	1.398	1.651	8913	7.155	7.129	7.048	7.05	5.3	1.001	-4.7	8.39	1
144.6	56.13	2.171	15.95	19.57	1.618	0.7311	4831	11.35	10.32	9.578	8.975	4.75	1	-4.871	12.06	0
144.8	-55.94	2.735	3.409	286.5	3.295	0.7723	5521	9.869	9.112	8.563	8.146	4.2	1.067	-4.523	39.59	0
144.8	45.46	1.794	3.015	363.2	2.165	0.8925	5321	10.91	10.07	9.467	9.015	5.35	1	-4.83	7.445	1
144.9	-69.62	1.732	3.802	76.82	2.396	0.6272	4412	13.17	11.83	10.98	10.24	5.55	1.019	-4.477	8.307	1
144.9	87.75	3.959	12.6	36.81	3.093	0.7387	5188	10.42	9.551	8.915	8.417	4.3	1.016	-4.594	21.11	0
144.9	59.94	3.245	11.64	42.44	2.524	0.7802	5152	9.038	8.149	7.504	7	3	1.007	-4.492	50.58	1
145	-40.48	2.653	19.43	13.72	1.835	0.7326	4710	11.78	10.67	9.886	9.254	5	1.052	-4.101	9.503	0
145.1	-71.51	2.297	5.892	7.798	4.061	0.3525	3468	15.68	13.47	12.23	11.45	4.8	1.01	-3.487	9.366	3
145.1	-48.18	2.627	8.259	5.128	4.091	0.3562	3482	14.51	12.33	11.09	10.32	3.7	1.588	-4.449	19.89	1
145.2	-42.71	1.055	1.607	15.8	2.326	0.1854	3242	15.01	12.51	11.13	10.37	2.1	1.164	-4.456	11.77	2
145.2	-4.799	1.875	18.87	2.849	1.902	0.4472	3694	12.63	10.68	9.562	8.764	2.85	1.006	-3.677	7.551	2
145.4	5.449	1.321	0.5069	319.4	3.836	0.4318	3643	13.74	11.73	10.58	9.783	3.75	1.038	-3.852	8.729	3
145.7	-47.86	1.818	4.455	26.73	2.794	0.4988	3848	11.69	9.899	8.853	8.046	2.5	1.082	-4.089	24.01	3
145.8	-87.5	2.67	7.378	10.3	3.572	0.4591	3685	14.62	12.64	11.51	10.71	4.85	1.055	-3.661	11.67	1
146.2	-37.95	4.879	6.563	545.1	4.537	1.172	6546	9.174	8.687	8.309	8.059	5.2	1.036	-4.71	45.39	2
146.2	-48.05	2.338	19.03	3.857	2.175	0.4988	3848	11.69	9.899	8.853	8.046	2.5	1.111	-4.578	24.56	3
146.3	-30.09	2.199	11.72	1.633	4.209	0.2394	3318	15.78	13.39	12.06	11.29	3.65	1	-4.5	11.13	2
146.9	-37.8	2.443	1.828	28.14	7.271	0.2996	3394	15.62	13.33	12.04	11.27	4.2	1.643	-3.85	13.92	2
147	-72.01	2.47	0.6189	93.6	11.52	0.2621	3341	17.33	14.96	13.64	12.87	5.45	1.75	-3.468	7.917	3
147.1	59.65	2.42	6.849	4.905	4.606	0.3027	3395	16.06	13.76	12.47	11.7	4.65	1	-3.677	8.4	2
147.9	-67.48	1.067	2.556	7.174	2.341	0.1694	3155	14.42	12.47	10.97	10.19	1.6	1.628	-4.574	14.35	2
147.9	-47.82	3.013	25.47	4.702	2.226	0.596	4196	13.47	11.97	11.04	10.25	5.35	1.019	-3.525	7.467	0
148.2	22.52	1.397	5.65	6.664	2.695	0.3111	3436	13.75	11.52	10.27	9.502	2.55	1.039	-4.3	10.69	2
148.5	-80.42	1.343	2.16	34.6	2.833	0.3789	3520	14.74	12.59	11.38	10.6	4.15	1.024	-3.959	9.051	3
148.6	67.66	2.966	17.32	1.058	4.606	0.2546	3336	16.52	14.14	12.81	12.04	4.55	1.006	-3.661	12.09	1
148.6	-14.61	2.356	4.534	9.664	4.868	0.3256	3429	15.35	13.09	11.83	11.05	4.2	1.001	-4.493	11.38	3
148.9	-15.84	1.909	10.38	6.078	2.373	0.4407	3680	13.31	11.33	10.21	9.406	3.45	1.014	-4.321	10.6	2
148.9	38.44	3.89	4.439	83.69	4.656	0.6607	4667	11.33	10.17	9.399	8.732	4.25	1	-4.107	45.4	0
149.2	20.74	3.797	2.805	5.403	23.3	0.1647	2793	16.96	14.27	12.31	11.52	2.5	1.004	-3.772	38.08	2
149.4	-47.33	3.656	18.98	24.36	2.296	0.8366	5152	9.927	9.031	8.39	7.896	4.05	1.031	-4.849	36.72	1
149.5	-85.42	2.476	4.966	404.7	2.203	1.143	5875	9.474	8.804	8.335	8.007	5	1.012	-4.778	18.64	0
150.1	23.08	2.417	9.289	11.33	2.773	0.5223	3903	12.59	10.84	9.811	8.998	3.6	1	-3.695	11.27	1
150.4	-35.57	6.611	2.824	264.5	8.169	0.7418	5152	11.25	10.36	9.72	9.215	5.1	1.079	-4.591	105.8	0
150.6	-40.85	3.845	4.692	376.3	3.452	1.074	5808	10.02	9.332	8.848	8.506	5.35	1.039	-4.091	22.19	1
150.6	-67.89	3.194	23.05	30.89	1.927	0.8574	5741	11.04	10.34	9.838	9.469	5.8	1.12	-4.774	17.22	0
150.7	68.99	3.325	29.84	63.57	1.479	1.31	6397	9.462	8.934	8.555	8.308	5.7	1.001	-4.407	12.47	1
150.9	-28.27	1.287	1.907	23.12	3.222	0.2741	3378	14.04	11.74	10.45	9.685	2.4	1.002	-4.517	13.44	2
151	-45.6	2.574	5.738	434.3	2.166	1.181	6180	10.11	9.527	9.112	8.828	5.95	1.041	-4.413	13.56	2
151.1	-24.34	2.937	2.69	47.47	5.255	0.4903	3768	13.68	11.79	10.7	9.891	4.25	1.15	-3.347	13.65	3
151.3	61.94	2.662	36.24	0.7236	2.485	0.3609	3487	15.54	13.35	12.11	11.33	4.75	1	-4.547	8.87	2
151.5	-51.01	2.999	4.23	10.11	6.074	0.3191	3445	15.03	12.81	11.55	10.78	3.9	1.567	-4.219	30.35	4
151.7	-15.35	3.97	6.283	7.894	6.336	0.368	3516	13.95	11.81	10.59	9.815	3.3	1.003	-3.93	24.59	3
152.1	-46.5	2.69	1.745	108.4	5.339	0.5341	3889	14.03	12.26	11.22	10.4	5.05	1.263	-3.296	15.13	2
153	-76.04	6.062	5.131	35.89	7.448	0.5844	4104	13.75	12.17	11.21	10.4	5.4	1.195	-3.923	62.06	1
153.2	-1.087	1.651	1.349	89.71	4.115	0.4347	3670	13.05	11.08	9.944	9.146	3.15	1.02	-4.174	13.99	4
153.2	84.25	3.435	3.431	424.3	3.6	0.9713	5610	11.23	10.48	9.954	9.568	6.15	1.003	-4.871	27.23	0
153.4	-69.46	3.866	8.022	392	2.599	1.53	6039	9.385	8.765	8.332	8.038	5.7	1.012	-4.442	13.46	1
153.6	40.13	3.862	14.36	35.13	2.844	0.7764	5248	11.36	10.5	9.875	9.392	5.4	1.005	-4.591	19.26	0
153.9	-28.12	2.679	9.976	0.3924	9.664	0.1158	2729	16.24	13.3	11.26	10.46	0.6	1.061	-3.836	42.58	3
154	-28.26	1.395	4.386	1.174	6.654	0.1158	2729	16.24	13.3	11.26	10.46	0.6	1.054	-4.006	17	3
154	-79.25	2.828	10.55	4.176	3.857	0.3789	3520	14.74	12.59	11.38	10.6	4.15	1.243	-4.384	16.56	3
154.2	64.06	3.052	22.16	15.31	2.146	0.7281	4985	10.05	9.064	8.399	7.832	3.65	1	-4.927	40.12	1
154.7	1.727	3.647	6.73	257	2.859	1.104	5902	9.378	8.718	8.252	7.926	4.85	1.004	-4.834	29.25	1
154.9	-29.9	3.24	6.42	60.69	3.229	0.6995	4819	12.47	11.43	10.69	10.08	5.75	1.028	-4.92	9.182	1
155	-85.49	2.107	4.298	10.68	4.394	0.3323	3432	15.8	13.55	12.28	11.5	4.7	1.01	-4.449	8.766	3
155.2	-50.44	3.825	8.078	4.265	6.139	0.3191	3445	15.03	12.81	11.55	10.78	3.9	1.647	-3.697	34.99	4
155.5	-46.77	2.321	8.793	483.8	1.519	1.557	6561	8.809	8.328	7.978	7.757	5.55	1.008	-4.772	9.049	1
156.1	-16.49	2.341	6.281	753.1	1.711	1.49	6699	8.618	8.165	7.833	7.629	5.35	1	-4.7	8.23	1
156.2	-72.71	1.166	0.6753	227.5	2.207	0.4397	3654	13.47	11.47	10.33	9.534	3.55	1.016	-4.045	12.86	3
156.2	1.458	3.648	4.514	87.91	4.258	0.6767	4723	12	10.84	10.08	9.438	5	1	-4.828	30.16	0
156.2	-26.32	2.412	11.62	4.123	9.049	0.3424	2944	14.47	12.11	10.35	9.57	2.3	1.004	-4.427	19.74	2
156.3	62.22	3.637	2.16	11.39	14.18	0.1943	3253	15.03	12.55	11.17	10.41	2.25	1	-4.008	112.2	3
156.6	-76.59	2.216	8.957	6.56	2.974	0.4237	3607	14.53	12.47	11.3	10.51	4.4	1.277	-4.477	8.358	2
156.9	-6.643	1.912	1.203	1116	3.381	0.7576	5508	11.1	10.33	9.771	9.346	5.35	1.001	-4.646	10.39	1
157	-75.51	3.954	13.03	3.314	4.688	0.387	3568	14.45	12.36	11.18	10.39	4.05	1.329	-3.369	26.69	1
157.2	-29.96	2.364	11.62	10.2	2.411	0.567	3976	13.13	11.43	10.42	9.595	4.45	1.008	-4.311	10.55	2
157.4	-28.47	2.487	15.47	0.9215	4.874	0.2094	3269	16.38	13.92	12.54	11.77	3.8	1.007	-4.497	9.812	1
157.5	-32.49	3.431	2.762	39.53	6.211	0.4675	3691	15.23	13.25	12.12	11.31	5.5	1.012	-4.178	12.98	3
157.8	-40.81	2.353	14.37	2.18	3.15	0.337	3455	15.3	13.08	11.83	11.06	4.3	1.014	-3.468	8.574	3
158	-53.63	2.666	7.296	14.72	3.357	0.518	3841	13.69	11.88	10.82	10.01	4.55	1.052	-4.427	10.51	2
158.3	-47.08	2.451	15.75	1.937	3.211	0.3353	3457	13.84	11.63	10.39	9.617	2.85	1.048	-4.407	14.9	1
158.3	-32.16	1.975	5.581	8.839	3.537	0.3604	3490	14.57	12.39	11.16	10.38	3.8	1.039	-3.347	7.942	2
158.6	56.89	3.873	3.218	307.7	4.483	0.8246	5383	9.662	8.854	8.27	7.826	4	1.002	-4.644	67.29	1
158.6	-38.18	2.092	12.55	2.004	3.356	0.2885	3385	15.93	13.62	12.33	11.56	4.4	1.216	-3.923	7.585	0
158.9	71.31	2.395	3.73	836.9	2.259	1.269	6138	8.932	8.336	7.913	7.627	4.9	1	-4.684	19.03	1
158.9	0.9593	3.244	11.78	51.67	2.459	0.8152	5346	10.14	9.312	8.716	8.261	4.4	1	-4.735	24.02	2
158.9	50.29	1.844	2.311	992.2	2.181	1.02	6012	10.03	9.398	8.947	8.631	5.4	1.001	-4.694	8.701	3
159.3	-82.07	2.482	30.46	15.98	1.516	0.8213	5340	9.81	8.966	8.402	7.934	4.1	1.001	-4.091	8.49	1
159.5	68.79	2.054	6.509	101.7	1.972	0.7884	5272	10.49	9.641	9.025	8.551	4.6	1	-4.731	9.291	1
159.6	73.04	2.071	5.644	299.6	1.767	1.087	5848	9.751	9.066	8.595	8.269	5.15	1.001	-4.714	11.56	1
159.6	-29.78	1.912	9.103	53.14	1.784	0.7266	5122	9.427	8.499	7.877	7.352	3.2	1.003	-4.492	9.331	1
159.7	82.26	2.098	8.777	5.265	3.086	0.3771	3522	14.85	12.7	11.49	10.7	4.25	1.001	-4.008	10.55	0
160.1	-26.67	2.458	9.19	3.404	4.201	0.3036	3420	13.35	11.1	9.836	9.073	2.05	1.013	-3.325	17.8	1
160.7	-4.077	2.749	2.239	33.77	6.208	0.3839	3529	14.85	12.71	11.5	10.71	4.3	1	-4.029	16.78	1
160.8	-77.57	2.995	25.05	10.13	1.96	0.6975	4825	12.58	11.48	10.76	10.14	5.8	1.291	-4.85	8.226	2
160.8	18.87	2.684	2.394	28.53	6.119	0.3687	3505	14.85	12.68	11.45	10.67	4.15	1	-4.008	18.39	3
160.8	-40.32	2.379	11.03	5.454	2.878	0.4412	3645	14.5	12.48	11.33	10.53	4.55	1.848	-4.029	9.226	2
160.9	-44	2.027	19.38	1.295	2.691	0.3113	3417	14.66	12.41	11.13	10.37	3.4	1.449	-4.439	9.439	2
161.1	-11.47	4.543	16.81	107.7	2.529	1.106	6471	9.499	8.988	8.614	8.371	5.4	1.019	-4.695	21.64	0
162.1	-66.59	2.868	12.12	4.818	3.314	0.4426	3642	14.9	12.88	11.72	10.92	4.95	1.26	-4.511	11.25	2
162.5	-33.85	2.939	8.838	4.408	4.505	0.347	3462	15.48	13.27	12.02	11.24	4.55	1.008	-4.559	12.02	3
162.6	-36.86	2.844	5.965	3.478	7.281	0.219	3276	17.57	15.11	13.74	12.97	5.1	1.645	-3.296	7.412	3
162.7	-36.98	2.408	2.432	11.51	8.411	0.219	3276	17.57	15.11	13.74	12.97	5.1	1.142	-4.493	8.772	3
162.7	-35.85	3.235	19.59	9.037	2.493	0.6369	4424	12.71	11.39	10.54	9.798	5.15	1.017	-4.547	10.88	1
163.3	-33.02	2.162	3.539	568	2.146	1.095	5848	10.48	9.804	9.331	9.002	5.9	1.005	-4.778	8.685	0
164.3	35.91	2.752	9.55	10.89	3.1	0.5237	3895	13.06	11.3	10.26	9.447	4.05	1	-3.589	10.48	1
165.1	60.29	3.78	9.381	161.1	2.723	1.125	5768	9.856	9.155	8.662	8.312	5.25	1	-4.735	13.3	2
165.8	14.2	1.454	0.8463	1441	3.119	0.75	5272	11.15	10.31	9.691	9.215	5.15	1	-4.414	7.983	0
166	-44.59	1.726	3.489	677	1.707	1.136	6012	8.512	7.883	7.443	7.14	4.15	1.018	-4.779	9.879	2
166.5	-3.504	1.348	2.523	12.94	3.93	0.2392	3330	13.67	11.31	9.991	9.231	1.6	1	-4.439	21.61	3
167.5	72.6	2.773	6.536	43.02	3.068	0.6431	4526	11.56	10.31	9.498	8.789	4.2	1	-4.882	31.33	1
168.2	-49.56	3.676	20.48	15.65	2.544	0.7134	4969	11.06	10.07	9.398	8.829	4.6	1.04	-3.503	8.342	2
168.3	32.39	3.231	17.84	2.193	3.585	0.3871	3551	13.41	11.3	10.11	9.325	2.95	1.002	-4.35	33.7	1
168.3	-83.35	2.775	11.79	30.5	2.254	0.7485	4819	12.01	10.98	10.23	9.628	5.45	1.003	-3.899	13.79	1
168.3	-53.6	3.114	9.569	1.625	7.283	0.2005	3254	16.98	14.49	13.1	12.34	4.25	1.553	-4.511	11.25	1
168.4	70.88	1.211	1.324	20.59	4.579	0.1873	3141	14.6	12.6	11.06	10.28	1.9	1	-3.923	17.71	3
168.5	24.61	1.203	7.334	12.64	1.053	0.48	3823	11.52	9.714	8.658	7.853	2.2	1	-4.511	8.682	2
168.6	30.1	2.571	6.759	15.4	3.372	0.5096	3806	14.33	12.47	11.39	10.57	5.05	1.015	-3.772	7.948	2
168.7	-28.38	2.8	6.578	10.73	3.979	0.4379	3647	14.41	12.39	11.25	10.45	4.45	1.006	-4.578	10.77	2
169.1	15.97	3.356	8.38	14.81	3.807	0.5457	3967	12.77	11.07	10.06	9.251	4	1	-4.345	25.52	2
169.6	-17.26	1.813	0.9276	107.3	5.653	0.3796	3530	14.41	12.28	11.07	10.28	3.85	1	-3.85	11.7	2
170.8	68.48	3.966	30.69	8.97	2.235	0.7522	4898	12.45	11.45	10.73	10.15	6	1.126	-4.535	15.88	0
172.1	15.98	1.7	3.376	18.07	3.546	0.3686	3511	14.38	12.22	11	10.22	3.7	1.023	-4.355	7.876	2
172.3	-3.372	2.342	19.35	0.5815	4.662	0.1884	3239	16.21	13.7	12.3	11.53	3.3	1	-3.622	9.223	3
172.5	-11.65	7.805	12.69	579.2	3.502	1.536	8147	7.437	7.291	7.144	7.101	5.1	1	-4.407	36.91	2
173.2	-27.41	2.973	4.062	239.1	3.048	0.892	5333	9.446	8.607	8.012	7.564	3.9	1	-4.262	25.29	0
173.2	25.43	1.803	4.144	18.92	3.123	0.4227	3655	13.61	11.61	10.47	9.67	3.6	1.001	-4.511	10.53	3
173.2	-43.6	2.923	5.461	23.27	3.964	0.5312	3877	13.97	12.19	11.14	10.32	4.95	1.011	-4.541	13.13	2
173.5	-19.19	1.736	18.71	0.3928	4.072	0.1623	3027	14.41	12.19	10.53	9.753	0.95	1.487	-4.114	20.86	2
173.6	69.62	1.529	23.1	0.5924	2.57	0.2209	3302	13.89	11.48	10.15	9.386	1.55	1	-4.39	22.43	2
173.6	-5.016	1.909	0.5151	98.5	10.93	0.2281	3300	15.64	13.22	11.87	11.11	3.35	1.083	-4.35	11.34	3
173.7	19.79	3.34	11.31	42.49	2.7	0.7754	5082	10.95	10.03	9.361	8.834	4.8	1	-4.809	23.45	2
173.7	58.4	3.04	8.361	9.589	3.845	0.4736	3722	13.16	11.23	10.12	9.31	3.55	1	-3.95	22.8	2
174.6	39.28	2.213	9.91	5.019	3.004	0.3945	3576	12.84	10.77	9.59	8.806	2.5	1	-4.293	23.32	2
175.8	56.23	2.279	2.709	29.9	4.687	0.409	3573	14.65	12.55	11.36	10.57	4.35	1	-3.622	11.26	3
176.2	-86.32	1.959	5.535	451.5	1.645	1.239	6067	9.124	8.512	8.081	7.788	5	1.001	-4.858	11.17	1
176.5	50.82	1.543	0.8921	127.6	4.788	0.403	3557	14.82	12.7	11.51	10.72	4.45	1.125	-3.325	8.471	3
176.6	58.01	3.09	18.4	18.75	2.258	0.7269	4962	11.75	10.74	10.06	9.491	5.3	1.002	-4.123	13.11	0
177	-82.54	2.136	6.511	21.35	2.723	0.5527	3970	12.93	11.24	10.23	9.419	4.2	1.012	-3.296	7.803	2
177.3	-38.23	2.043	10.16	52.66	1.715	0.7802	5200	8.477	7.609	6.979	6.489	2.5	1	-4.853	20.64	0
177.4	43.52	1.575	1.269	47.78	5.154	0.3088	3427	14.61	12.36	11.09	10.32	3.35	1	-4.387	12.69	3
177.5	18.38	2.458	12.93	2.458	3.453	0.3322	3447	14.81	12.58	11.32	10.54	3.75	1	-3.697	10.45	2
178.2	67.42	2.118	6.658	3.112	5.268	0.2209	3302	13.89	11.48	10.15	9.386	1.55	1	-4.089	42.79	2
178.6	29.31	1.843	10.58	1.06	5.107	0.1622	3224	15.17	12.64	11.24	10.47	1.9	1.002	-3.923	15.42	2
178.7	33.18	1.272	0.9691	56.02	3.836	0.2732	3375	14.72	12.41	11.11	10.35	3.05	1	-3.548	11.22	3
178.8	20.76	1.946	3.37	172.3	2.536	0.7142	4973	11.5	10.48	9.805	9.235	5	1	-4.647	10.6	2
179	-49.57	5.516	14.38	27.77	3.986	0.7211	5129	11.35	10.45	9.8	9.285	5.1	1.067	-4.654	29.35	1
179.4	45.31	2.415	10.49	10.2	2.639	0.5356	3917	13.22	11.48	10.45	9.629	4.3	1.006	-4.584	9.782	3
180	-55.19	2.253	8.999	2.138	5.031	0.2245	3300	14.96	12.55	11.21	10.44	2.65	1.448	-4.407	26.95	1
180.1	-28.3	2.968	19.46	2.207	3.073	0.4123	3589	14.29	12.21	11.03	10.24	4.05	1	-4.364	9.907	3
180.3	55.23	1.593	0.8765	19.35	11.33	0.144	3006	16.97	14.69	13.03	12.24	3.15	1	-4.32	12.81	3
180.7	-45.03	2.232	2.531	20.41	5.621	0.3199	3434	14.31	12.07	10.81	10.04	3.15	1.255	-3.537	19.9	3
180.9	-23.97	2.424	11.96	4.223	2.994	0.4123	3589	14.29	12.21	11.03	10.24	4.05	1.001	-4.293	8.604	3
181.2	64.68	3.883	2.468	52.09	7.059	0.4875	3753	14.24	12.33	11.23	10.42	4.75	1.001	-4.497	29.04	3
182.1	38.18	2.23	14.41	0.5851	5.662	0.1575	3105	15.8	13.74	12.17	11.39	2.6	1	-4.072	12.75	2
182.9	86.1	2.066	4.38	419	2.126	0.9671	6039	10.73	10.11	9.663	9.348	6	1.039	-4.458	10.46	1
183.2	47.63	2.901	10.11	8.215	3.316	0.4905	3787	13.79	11.92	10.84	10.02	4.4	1.039	-4.449	13.64	2
183.3	16.31	2.845	7.955	60.13	2.703	0.7192	5075	10.03	9.069	8.429	7.888	3.7	1	-4.64	26.91	0
183.7	14.56	1.273	0.5539	232.1	3.493	0.3953	3563	14.09	11.99	10.8	10.01	3.7	1	-4.407	9.037	3
183.9	-37.68	2.04	3.312	13.26	4.864	0.3034	3437	12.24	10.02	8.772	8.011	1	1.012	-4.008	46.19	2
184.3	28.65	2.576	20.49	24.21	1.642	0.8128	5333	10.75	9.924	9.326	8.868	5	1	-4.767	12.2	1
184.5	-30.9	3.591	11.52	247.7	2.267	1.389	6295	8.572	8.022	7.623	7.357	4.85	1.003	-4.755	20.97	0
184.8	51.58	3.199	2.941	16.39	7.529	0.3179	3421	15.53	13.26	11.99	11.21	4.3	1.001	-3.852	19.74	3
185.2	26.94	1.587	20.09	0.683	2.871	0.215	3286	14.86	12.42	11.07	10.31	2.4	1	-3.61	11.27	2
185.4	-84.93	1.672	6.565	103.2	1.622	0.8072	5248	11.01	10.15	9.533	9.054	5.15	1.031	-4.767	7.987	0
185.9	-23.28	2.597	18.64	1.473	3.274	0.3281	3432	15.38	13.13	11.86	11.08	4.25	1	-4.541	8.175	2
186	-72.55	2.332	2.69	12.42	7.058	0.2494	3328	16.21	13.83	12.5	11.73	4.2	1.474	-4.517	17.13	2
186.6	-31.03	2.604	2.386	13.33	8.474	0.2363	3310	16.19	13.79	12.44	11.68	4	1.226	-3.61	17.04	3
186.8	24.29	2.763	19.19	22.3	1.889	0.751	5248	10.68	9.828	9.203	8.719	4.65	1.003	-4.668	16.35	2
186.9	55.72	1.473	0.5209	246.5	6.132	0.392	3541	14.67	12.54	11.34	10.55	4.2	1.005	-4.045	9.279	3
187.3	29.27	2.691	19.6	73.93	1.467	1.138	6124	8.486	7.887	7.46	7.168	4.2	1	-4.237	8.577	2
187.4	-44.11	2.802	2.197	63.18	5.314	0.496	3775	15.26	13.36	12.27	11.45	5.85	1.067	-4.477	12.03	2
187.5	71.29	1.774	5.899	8.458	3.103	0.3653	3504	14.31	12.15	10.92	10.14	3.6	1	-4.541	11.67	2
187.5	44.74	3.001	6.486	442.8	2.276	1.173	6577	9.042	8.555	8.2	7.974	5.15	1	-4.71	18.76	1
187.8	-73.24	3.057	11.42	1.627	5.909	0.234	3304	16.63	14.21	12.86	12.1	4.4	2.534	-4.219	13.48	1
187.9	-81.94	2.876	11.03	26.14	2.552	0.6755	4692	12.85	11.7	10.94	10.28	5.85	1.088	-4.927	8.445	3
187.9	30.08	1.741	0.8991	49.13	8.093	0.2356	3316	15.13	12.73	11.39	10.63	2.95	1	-3.852	23.95	3
188.3	81.24	1.826	2.082	16.19	6.408	0.2376	3307	16.69	14.28	12.93	12.16	4.5	1	-4.029	10.77	2
188.5	66.04	1.714	3.578	1579	1.561	1.345	7015	7.993	7.609	7.32	7.154	4.7	1	-4.482	9.437	0
188.8	-76.21	2.236	6.127	7.87	3.761	0.3643	3499	15.38	13.21	11.98	11.2	4.65	1.154	-3.468	9.617	2
189.6	32.43	1.635	0.582	553.5	4.74	0.5561	3995	12.37	10.7	9.704	8.891	3.7	1	-4.456	18.37	3
189.8	64.12	2.871	41.38	11.36	1.42	0.8543	5458	11.27	10.48	9.912	9.484	5.75	1	-4.659	7.558	0
190	-22.45	1.884	4.949	2.133	7.238	0.1481	3062	15.79	13.64	12.05	11.27	2.3	1	-4.493	13.57	2
190.1	-25.97	3.35	9.099	4.676	4.834	0.363	3505	14.32	12.16	10.93	10.15	3.6	1.073	-4.387	26.87	2
191	20.74	2.135	2.283	31.85	4.944	0.377	3521	14.51	12.36	11.14	10.36	3.9	1.001	-3.501	13	2
191.2	-16.91	2.243	20.06	1.134	3.021	0.2949	3406	13.91	11.64	10.36	9.597	2.5	1	-4.407	17.32	2
192.4	-27.08	2.473	5.295	8.937	4.542	0.3498	3470	14.89	12.69	11.44	10.67	4	2.022	-3.93	10.06	1
192.5	-69.16	3.907	1.943	8.915	18.86	0.1504	3206	16.76	14.95	13.54	12.74	3.95	5.251	-4.517	18.38	3
193.6	-86.01	3.546	3.08	13.28	8.776	0.291	3384	16.07	13.76	12.46	11.69	4.55	2.322	-3.589	17.49	3
194.3	60.15	2.337	31.81	18.11	1.233	0.877	5598	9.971	9.227	8.691	8.295	4.65	1	-4.871	11.1	1
194.4	11.35	2.782	6.499	112.5	2.801	0.7546	5433	11.23	10.44	9.862	9.42	5.4	1	-4.778	13.38	1
194.4	24.87	2.877	5.521	4.182	7.224	0.2298	3301	16.13	13.71	12.36	11.59	3.85	1.001	-3.95	14.82	2
194.8	-39.02	2.396	3.506	16.42	4.959	0.3601	3488	14.58	12.4	11.16	10.39	3.8	4.37	-3.772	7.776	2
194.9	14.94	3.771	13.92	44.27	2.539	0.8817	5297	10.37	9.512	8.905	8.45	4.75	1	-4.714	24.26	1
195.1	-16.29	1.036	0.701	108.8	1.874	0.3108	3425	13.69	11.44	10.18	9.415	2.45	1.035	-3.499	9.953	3
195.3	-75.82	1.857	19.24	14.03	1.428	0.6838	4793	10.6	9.518	8.794	8.169	3.8	1.038	-4.834	13.04	0
195.3	66.07	2.828	3.478	1439	2.474	1.505	6442	6.911	6.396	6.031	5.798	3.5	1.001	-4.393	22.13	1
195.5	-16.44	1.487	2.866	54.18	2.997	0.5243	3888	12.67	10.9	9.865	9.05	3.65	1	-4.006	8	3
196.4	82.34	2.304	18.83	1.114	3.26	0.2809	3377	15.92	13.6	12.3	11.53	4.3	1.001	-4.493	7.959	2
196.6	1.13	3.072	9.126	3.2	5.31	0.2954	3385	16.5	14.18	12.88	12.11	5	1	-3.687	7.458	2
197.1	66.9	2.25	18.42	1.787	2.696	0.3582	3491	14.08	11.91	10.68	9.899	3.3	1	-3.681	14.43	2
197.4	30.79	3.354	9.975	44.73	2.936	0.7255	5055	10.63	9.662	9.017	8.472	4.3	1	-4.785	33.41	1
197.8	81.37	1.031	6.78	2.166	1.373	0.1771	3235	15.6	13.09	11.69	10.93	2.55	1	-4.364	9.87	3
198.8	29.08	2.755	6.884	10.47	3.834	0.4475	3647	15.24	13.21	12.05	11.25	5.3	1	-4.23	7.707	2
198.8	56.85	2.91	21.18	0.4365	6.054	0.1677	3220	16.78	14.24	12.83	12.05	3.55	1	-3.599	18.83	2
199.5	27.28	2.456	14.19	27.51	2.035	0.7278	4976	10.17	9.175	8.506	7.936	3.75	1	-4.838	18.67	0
199.7	-71.23	2.274	7.802	13	2.847	0.5126	3823	13.76	11.93	10.86	10.05	4.55	1.458	-3.52	7.865	2
199.7	42.16	1.922	13.55	1.365	3.539	0.2395	3329	14.18	11.81	10.49	9.73	2.1	1	-4.384	25.47	2
200.7	37.11	3.149	8.583	1.908	7.574	0.2024	3257	16.61	14.12	12.74	11.97	3.9	1	-4.311	13.79	1
201	34.6	1.468	1.701	1329	2.303	1.008	5781	9.6	8.908	8.41	8.053	4.75	1	-4.492	7.799	2
201.1	62.44	6.342	4.071	213.4	6.281	0.8594	5260	10.56	9.698	9.083	8.614	4.85	1	-3.63	63.94	1
201.2	0.5172	2.332	6.153	2.618	7.474	0.1796	3222	17.04	14.51	13.11	12.34	4.15	1	-3.979	9.526	1
201.4	26.84	2.457	6.269	91.43	2.538	0.7162	5224	10.57	9.705	9.075	8.582	4.4	1	-4.774	17.59	1
201.6	42.14	2.681	3.15	57.37	4.268	0.5522	3995	12.12	10.46	9.468	8.657	3.45	1	-4.35	40.6	2
201.8	-53.24	1.868	6.611	8.071	3.038	0.3828	3541	13.2	11.08	9.887	9.107	2.7	1.123	-4.364	15.03	1
202.7	-67.14	3.855	7.389	1886	1.994	2.125	7943	7.382	7.219	7.065	7.015	5.7	1.015	-4.648	19.95	0
203.6	78.92	1.741	38.38	0.2147	2.947	0.1771	3235	15.6	13.09	11.69	10.93	2.55	1.001	-4.355	15.48	3
203.6	-30.38	1.847	7.043	2.345	5.095	0.1944	3248	16.26	13.76	12.38	11.61	3.45	1.029	-4.464	8.754	2
203.7	-2.255	1.967	7.199	57.57	2.057	0.6798	4948	8.088	7.092	6.419	5.844	1.5	1	-5.002	19.48	2
204.6	-28.93	1.789	7.35	123.1	1.709	0.8206	5610	9.559	8.825	8.292	7.894	4.1	1.006	-4.84	10.18	0
204.6	88.73	2.499	2.236	13.89	8.588	0.2286	3303	15.52	13.11	11.77	11	3.25	1.021	-4.311	40.86	3
204.6	0.4109	2.98	7.058	482.4	2.086	1.269	6730	8.201	7.753	7.425	7.224	4.6	1.007	-4.667	17.51	0
204.7	71.27	1.486	4.077	16.36	3.163	0.3984	3561	14.78	12.68	11.48	10.69	4.4	1.039	-4.072	7.399	2
205.6	-17.92	2.293	5.304	10.48	3.935	0.3785	3537	13.84	11.72	10.51	9.732	3.3	1	-3.487	9.323	2
205.9	61.28	1.291	0.5071	75.83	6.957	0.1903	3238	17.05	14.53	13.13	12.36	4.15	1	-4.387	8.032	4
206.2	53.05	2.138	1.973	24.82	6.126	0.296	3412	14.44	12.17	10.9	10.13	3.05	1	-4.456	29.78	3
206.2	69.35	1.304	5.731	7.963	1.964	0.3448	3480	13.02	10.84	9.613	8.843	2.15	1.002	-3.95	10.99	2
206.4	42.69	2.892	19.64	2.271	2.945	0.4201	3606	14.26	12.2	11.03	10.23	4.1	1	-4.493	18.76	2
206.5	45.67	2.599	9.539	223.1	1.744	1.255	6095	9.579	8.966	8.541	8.256	5.5	1.005	-4.493	11.5	0
206.5	45.4	2.241	10.37	5.322	2.875	0.4201	3606	14.26	12.2	11.03	10.23	4.1	1	-3.347	8.848	2
206.6	-30.16	2.802	11.48	1.7	5.279	0.2417	3317	16.17	13.77	12.43	11.67	4.05	1.02	-4.35	11.1	2
206.7	-49.82	2.932	11.28	2.322	4.706	0.2895	3393	15.44	13.15	11.86	11.1	3.95	1.113	-4.006	11.75	2
206.7	46.18	2.4	35.15	2.21	1.72	0.5479	3973	13.11	11.41	10.4	9.587	4.35	1.006	-3.959	9.441	2
206.7	17.44	2.215	9.357	3.661	3.517	0.3274	3438	15.37	13.12	11.86	11.08	4.25	1	-3.677	7.559	3
208.2	-46.28	2.132	1.716	120.4	4.246	0.5453	3945	13.56	11.85	10.83	10.02	4.75	1.258	-4.355	10.05	3
208.3	60.17	2.074	8.465	10.04	2.602	0.4845	3766	13.56	11.67	10.58	9.77	4.1	1.004	-4.293	13	3
208.3	36.34	2.915	9.628	34.17	2.643	0.685	4789	11.6	10.47	9.732	9.105	4.7	1	-5.009	12.96	0
208.8	-30.09	3.328	18.1	17.01	2.426	0.7013	4906	11.45	10.41	9.724	9.134	4.85	1.006	-4.839	19.09	1
208.9	52.34	2.743	11.98	24.06	2.383	0.6683	4747	11	9.874	9.132	8.493	4.05	1.001	-4.828	26.05	1
209.2	82.41	2.184	3.715	4.83	7.924	0.1771	3235	15.6	13.09	11.69	10.93	2.55	1.27	-4.471	29.58	3
209.6	38.46	2.339	5.615	15.48	3.432	0.4564	3745	12.37	10.47	9.379	8.576	2.75	1.001	-4.045	25.66	2
209.7	73.45	1.916	2.241	1006	2.486	0.948	6067	11.06	10.45	10	9.687	6.3	1	-4.7	12.29	2
209.7	-43.57	2.284	14.16	2.907	2.795	0.3856	3538	14.81	12.68	11.47	10.69	4.3	1.042	-4.464	7.588	2
210.3	63.21	1.759	1.822	77.81	3.725	0.4845	3766	13.56	11.67	10.58	9.77	4.1	1.009	-4.345	10.68	3
210.7	27.13	2.028	6.773	6.093	3.573	0.3391	3453	14.59	12.37	11.12	10.35	3.6	1	-4.178	11.11	1
210.9	-2.895	2.408	17.59	2.255	2.675	0.3912	3562	14.2	12.1	10.91	10.13	3.8	1	-4.178	9.2	1
210.9	57.85	1.264	3.672	400.3	1.054	0.8881	5861	9.256	8.591	8.111	7.765	4.2	1	-4.727	7.343	3
211.2	16.92	2.838	2.178	71.18	5.288	0.5091	3845	13.59	11.77	10.71	9.896	4.4	1.001	-4.511	18.56	2
211.3	-57.11	2.069	6.189	13.84	2.947	0.4682	3719	13.73	11.8	10.69	9.884	4.1	1.548	-4.321	8.384	2
211.4	66.51	1.437	1.132	104.2	4.153	0.424	3607	14.28	12.22	11.05	10.26	4.15	1	-3.95	11.19	3
212.1	63.65	1.829	4.308	15.76	3.3	0.4028	3574	13.66	11.58	10.4	9.608	3.35	1.571	-3.501	11.61	2
212.1	23.65	1.694	1.761	50.32	4.162	0.3981	3561	14.29	12.18	10.99	10.2	3.9	1.003	-4.219	9.827	3
212.4	22.79	2.335	2.442	16.91	6.564	0.2796	3376	15.68	13.36	12.06	11.29	4.05	1	-2.773	8.74	3
212.7	55.76	2.31	6.739	5.652	4.224	0.3241	3423	15.88	13.62	12.34	11.57	4.7	1	-4.045	9.931	2
212.9	77.08	2.868	17.96	114	1.7	1.191	6383	9.619	9.087	8.695	8.435	5.6	1	-4.291	9.117	2
213.2	51.67	2.667	31.67	13.01	1.518	0.7974	5284	11.41	10.56	9.949	9.477	5.55	1	-4.855	10.88	1
213.5	63.17	2.544	13.95	79.34	1.667	0.9871	5875	10.42	9.75	9.27	8.929	5.6	1	-4.728	13.05	1
214.1	58.5	2.957	21.2	1.246	3.517	0.3296	3433	15.67	13.42	12.15	11.37	4.55	1	-4.511	11.53	2
214.3	5.376	1.483	0.7203	260	4.986	0.4808	3738	13.75	11.83	10.72	9.911	4.2	1	-4.311	9.461	1
214.7	64.12	2.017	6.238	112.6	1.944	0.8384	5188	11.41	10.52	9.878	9.386	5.55	1	-4.84	9.69	1
215	75.82	4.651	31.4	29	2.446	0.9652	5916	10.89	10.24	9.765	9.427	6.05	1.104	-3.621	12.48	1
215.6	64.59	3.672	13.71	3.369	4.29	0.4028	3574	13.66	11.58	10.4	9.608	3.35	1	-3.622	33.91	2
215.7	35.67	1.856	5.999	214.4	1.732	0.914	5834	9.819	9.146	8.657	8.307	4.8	1	-4.71	8.538	0
215.8	67.44	6.554	8.546	109	5.066	0.8639	5675	11.54	10.82	10.3	9.915	6.25	1.002	-4.799	55.71	3
215.8	-47.78	1.985	3.078	12.96	5.057	0.2868	3396	14.9	12.62	11.33	10.57	3.4	1.269	-3.677	11.1	3
215.9	82.89	2.357	9.963	371.8	1.446	1.466	6637	8.127	7.662	7.326	7.12	4.8	1	-4.551	13.2	1
215.9	-32.94	3.448	11.97	1.488	6.604	0.2289	3305	15.11	12.71	11.36	10.6	2.85	1.026	-4.072	38.05	2
216.6	13.52	2.007	0.6551	30.5	14.9	0.1524	2999	16.53	14.25	12.55	11.77	2.8	1.005	-4.409	20.44	1
216.9	3.344	3.096	20.29	0.5947	7.375	0.1914	3112	15.8	13.76	12.19	11.42	3.05	1	-3.979	13.69	2
216.9	44.64	1.828	7.211	6.653	2.912	0.3713	3520	14.33	12.19	10.97	10.19	3.7	1	-4.517	9.301	2
217.1	22.26	2.742	19.03	2.152	2.894	0.3999	3589	13.43	11.37	10.19	9.404	3.15	1	-3.85	20.58	2
217.2	-25.22	2.766	2.34	38.55	5.785	0.4198	3596	14.23	12.16	10.98	10.19	4.05	1.003	-4.39	22.66	2
217.8	39.23	2.245	6.591	3.915	4.984	0.2548	3338	15.59	13.22	11.9	11.13	3.65	1	-3.562	10.18	1
217.9	58.77	2.512	5.661	5.84	5.262	0.2887	3378	16.11	13.79	12.49	11.72	4.55	1	-3.836	9.871	3
218.2	-6.477	3.575	14.76	1.518	5.476	0.2764	3367	15.73	13.4	12.09	11.32	4.05	1.001	-3.61	18.69	1
219.2	25.34	1.798	5.216	14.81	2.862	0.4405	3642	14.21	12.19	11.04	10.24	4.25	1	-3.487	7.379	2
219.3	-30.97	2.974	6.323	8.04	4.835	0.3741	3511	14.8	12.64	11.42	10.63	4.15	1	-4.029	15.83	2
219.4	37.39	2.421	20.58	45.85	1.392	0.9927	5821	9.943	9.262	8.774	8.426	5.1	1.002	-4.712	9.643	0
219.4	-50.28	1.87	10.86	1.57	4.053	0.2169	3292	14.51	12.09	10.74	9.982	2.1	1.167	-3.347	13.2	1
220.1	33.09	1.936	1.393	19.4	9.336	0.1885	3241	16.77	14.25	12.86	12.09	3.85	1	-3.622	7.468	2
220.5	84.17	3.122	6.863	66.21	3.006	0.7252	4966	10.73	9.765	9.068	8.509	4.3	1.051	-4.815	48.15	2
220.6	24.34	2.367	13.08	25.88	1.867	0.7212	4887	10.8	9.802	9.077	8.492	4.25	1	-4.938	16.15	1
221	-49.36	2.044	7.107	4.139	4.064	0.2811	3381	14.98	12.68	11.39	10.62	3.4	1.817	-3.67	8.355	2
221.3	9.029	1.206	0.7186	122.5	2.955	0.3419	3464	14.55	12.34	11.09	10.32	3.6	1	-3.468	7.325	3
221.8	26.02	1.872	1.72	54.08	4.472	0.4037	3596	13.75	11.69	10.51	9.725	3.5	1	-4.32	15.31	2
222.1	75.29	2.45	32.69	23.23	1.22	0.9925	5715	9.734	9.02	8.513	8.148	4.8	1	-4.784	12.34	0
222.3	33.03	2.081	28.6	11.7	1.265	0.7378	5152	11.12	10.23	9.583	9.076	4.95	1	-4.731	8.836	0
222.3	59.75	2.872	9.808	2.679	4.96	0.2812	3384	15.19	12.88	11.59	10.82	3.6	1	-3.525	25.92	2
222.4	1.139	2.384	19.45	0.5041	5.084	0.1714	3225	16.67	14.14	12.73	11.96	3.5	1.022	-4.584	11.39	2
223.1	32.73	1.393	4.652	11.7	2.576	0.3663	3502	14.31	12.14	10.92	10.14	3.6	1.003	-4.384	8.543	1
223.5	-4.261	2.401	2.364	868.9	2.975	0.9305	6026	9.52	8.899	8.449	8.132	4.7	1.002	-4.694	21.24	0
223.6	52.1	2.759	20.21	4.29	2.372	0.5389	3925	14.4	12.66	11.63	10.8	5.5	1	-4.355	7.547	2
223.8	45.77	2.422	6.352	21.51	3.071	0.5464	3972	13.11	11.42	10.41	9.594	4.35	1.003	-3.779	10.34	1
224	-9.135	2.045	4.24	14.18	3.792	0.3806	3535	14.39	12.26	11.05	10.27	3.85	1.004	-4.574	9.34	2
224.8	34.47	2.762	4.63	13.2	4.739	0.3905	3554	15.14	13.02	11.82	11.03	4.7	1	-3.347	12.9	0
224.8	31.22	2.952	19.99	5.465	2.449	0.5712	4070	13.11	11.51	10.54	9.726	4.65	1	-3.836	8.707	1
225.1	40.34	2.164	2.253	22.71	5.722	0.3141	3417	15.92	13.65	12.37	11.59	4.65	1.004	-3.487	10.76	2
225.4	41.13	1.258	0.5339	293.4	3.224	0.4284	3632	13.49	11.47	10.31	9.516	3.45	1	-4.457	16.42	3
225.6	46.45	2.12	10.5	2.745	3.427	0.3013	3420	14.48	12.22	10.95	10.19	3.15	1	-3.622	16.07	2
225.7	63.19	1.769	2.422	519.1	2.202	0.9126	5408	9.469	8.652	8.076	7.649	4.05	1	-4.714	23.36	0
225.9	-79.05	2.938	19.07	2.114	3.173	0.3971	3563	13.46	11.37	10.19	9.402	3.1	1.072	-4.045	28.86	2
225.9	78.11	3.887	32.66	40.3	1.76	1.153	6180	10.77	10.18	9.764	9.479	6.55	1.001	-4.458	14.94	1
226	46.89	3.055	10.34	55.76	2.409	0.809	5248	7.546	6.692	6.074	5.597	1.7	1	-3.956	22.72	2
226.4	72.57	12.73	3.913	321.4	11.6	0.937	5572	9.546	8.788	8.25	7.856	4.35	1	-4.731	844.4	2
226.8	80.37	3.44	4.908	159.9	3.451	0.8179	5297	10.02	9.183	8.577	8.113	4.25	1	-4.746	68.84	0
226.9	63.87	1.089	1.09	1310	0.9072	0.8776	5309	10.16	9.314	8.712	8.257	4.55	1	-4.716	8.724	1
227.3	35	2.036	2.602	7.805	10.81	0.18	3013	17	14.76	13.07	12.3	3.7	1.057	-3.95	10.24	3
227.3	47.33	2.8	2.78	34.99	5.265	0.4441	3658	14.46	12.45	11.31	10.5	4.55	1	-3.52	22.84	3
227.4	40.5	2.606	12.35	8.404	2.642	0.5411	3936	14.47	12.73	11.71	10.89	5.6	1	-4.5	8.868	2
227.6	-80.25	3.218	10.07	17.49	3.18	0.6036	4264	12.86	11.42	10.52	9.739	4.9	1.004	-3.325	11	1
227.9	5.065	3.163	16.73	226.6	1.497	1.538	6918	8.227	7.824	7.533	7.367	5.2	1.012	-4.71	11.11	3
228	-40.15	1.761	5.996	5.739	3.383	0.3037	3421	14.25	12.01	10.74	9.982	3	1.007	-3.501	8.347	1
228.1	56.83	1.385	2.726	46.34	2.443	0.4803	3804	12.78	10.94	9.871	9.062	3.4	1.004	-4.477	12.03	3
228.3	78.86	2.547	19.08	1.403	3.223	0.3255	3422	16.13	13.86	12.58	11.81	4.95	1.002	-4.541	9.754	2
228.3	77.47	2.434	8.558	4.085	4.036	0.3255	3422	16.13	13.86	12.58	11.81	4.95	1.156	-4.23	11.13	2
228.3	-1.276	1.964	5.883	5.224	4.15	0.279	3382	15.11	12.8	11.51	10.74	3.5	1	-4.311	8.863	2
228.4	56.15	1.847	2.049	3328	2.14	1.601	6324	9.307	8.765	8.365	8.099	5.9	1.001	-4.772	8.017	1
228.9	-1.622	3.476	6.364	465.3	2.814	1.183	6471	9.017	8.506	8.128	7.881	5.05	1	-4.156	14.55	0
228.9	56.06	1.451	0.8894	154.2	4.55	0.4393	3626	14.82	12.77	11.61	10.81	4.8	1.004	-4.433	9.692	3
229.5	61.01	3.919	2.302	56.42	7.277	0.4865	3747	14.87	12.94	11.84	11.02	5.35	1.041	-4.089	41.67	3
230.7	45.36	2.979	5.617	9.877	4.95	0.3807	3537	13.63	11.51	10.31	9.524	3.1	1.003	-4.006	39.09	2
231	-70.76	3.425	8.358	15.95	3.871	0.5589	3992	12.76	11.09	10.09	9.278	4.1	1.024	-4.541	10.37	2
231	69.11	1.884	4.055	618.3	1.732	1.194	6053	10.67	10.05	9.612	9.321	6.45	1.001	-4.87	7.922	1
231.4	44.91	1.995	2.506	635.6	2.405	0.9434	5675	11.04	10.32	9.797	9.418	5.95	1	-4.688	11.06	2
231.6	67.07	2.401	6.556	724	1.768	1.621	6412	9.906	9.381	8.999	8.75	6.6	1.001	-4.648	8.54	1
231.9	-32.85	2.096	4.298	6.174	5.641	0.2378	3320	15.09	12.71	11.37	10.61	2.95	1.019	-3.836	18.45	3
232.3	45.74	2.871	4.999	214	2.83	0.8677	5598	10.04	9.302	8.766	8.37	4.7	1	-4.809	32.11	0
232.4	-32.04	1.895	4.094	8.493	4.617	0.278	3374	15.08	12.77	11.47	10.71	3.45	1.02	-3.677	9.181	3
232.5	-72.73	2.327	5.776	316.9	1.971	1.093	5943	7.401	6.759	6.304	5.987	2.9	1.009	-4.708	12.65	0
232.8	70.29	1.997	3.313	44.87	3.278	0.5278	3883	13.88	12.1	11.05	10.24	4.85	1.025	-4.464	14.05	3
232.8	7.493	2.015	18.49	1.181	2.93	0.2814	3393	13.18	10.9	9.627	8.866	1.65	1.002	-3.599	18.83	2
233.9	52.66	2.67	6.615	4.131	5.508	0.2681	3352	17.01	14.65	13.33	12.56	5.2	1	-4.008	8.379	2
233.9	-44.41	10.01	4.874	97.87	9.793	0.7547	4808	11.27	10.21	9.465	8.862	4.7	1.089	-4.794	239.9	1
234	70.13	2.875	15.31	2.635	3.384	0.3889	3525	16.15	13.99	12.77	11.98	5.6	1	-3.52	9.508	1
234.3	57.39	3.084	5.369	293.8	2.778	0.9749	5943	11.15	10.5	10.03	9.696	6.35	1	-4.809	10.08	0
234.7	33.38	1.38	0.9955	70.67	4.455	0.3206	3449	14.11	11.89	10.64	9.873	3	1.001	-3.695	13.05	4
235	50.33	2.231	8.167	85.38	2.054	0.7837	5408	10.82	10.02	9.433	8.989	5.05	1	-4.712	14.22	1
235	71.61	0.897	8.133	6.753	0.4061	0.3977	3594	11.81	9.77	8.608	7.827	1.55	1	-3.959	8.343	0
235.2	-27.74	3.108	5.174	173.8	3.182	0.8109	5483	10.3	9.525	8.965	8.543	4.7	1.003	-4.594	14.15	0
235.3	9.086	2.183	14.2	3.429	2.53	0.4083	3638	12.56	10.55	9.406	8.616	2.45	1.018	-4.457	19.13	2
235.4	-36.62	3.729	8.772	44.83	3.316	0.744	4808	10.34	9.297	8.551	7.944	3.75	1.012	-4.174	33.35	0
236	41.49	1.594	12.37	61.08	1.285	0.8311	5572	9.566	8.819	8.277	7.872	4.1	1	-4.731	10.2	1
237.1	66.06	2.912	17.6	87.76	1.636	1.117	6223	10.56	9.985	9.571	9.292	6.3	1	-4.87	17.67	0
237.3	84.32	1.263	8.761	3.746	1.644	0.3115	3424	14.19	11.94	10.68	9.91	2.95	1.012	-4.387	8.529	2
238	74.66	3.416	6.482	2.72	9.139	0.1995	3250	17.16	14.66	13.27	12.5	4.4	1.004	-4.559	32.85	3
238.1	10.59	1.557	1.81	71.97	3.414	0.4656	3737	12.5	10.59	9.492	8.688	2.9	1.001	-4.35	13.62	2
238.2	40.73	2.286	6.825	108.7	2.131	0.7957	5433	10.95	10.16	9.582	9.146	5.25	1.001	-4.8	11.03	2
238.4	70.71	1.954	6.374	6.541	3.517	0.3397	3443	15.88	13.64	12.37	11.6	4.85	1	-3.599	14.86	1
238.4	-7.507	6.604	3.136	2033	5.348	1.571	6730	7.658	7.213	6.895	6.704	4.55	1.002	-4.066	44.35	1
238.5	-7.387	3.519	12.46	5.903	3.741	0.4806	3767	13.88	11.99	10.9	10.09	4.4	1	-3.695	15.66	1
238.5	69.05	8.336	2.687	710.6	8.61	1.004	5834	9.908	9.229	8.743	8.398	5.1	1.001	-4.14	492.5	1
238.7	-6.886	3.266	7.084	98.98	3.098	0.7673	5395	8.163	7.364	6.782	6.336	2.35	1.001	-4.731	45.81	0
238.9	71.71	2.402	6.474	278.7	2.103	1.072	5929	11.75	11.09	10.62	10.29	7.15	1	-4.71	12.44	0
238.9	26.85	2.939	8.54	4.64	4.54	0.346	3475	14.09	11.9	10.66	9.886	3.2	1.012	-4.293	27.8	3
238.9	64.69	2.839	8.131	8.471	3.734	0.4445	3667	13.42	11.43	10.3	9.498	3.55	1	-4.364	48.39	2
239	-38.56	2.606	6.767	3.331	6.062	0.2355	3309	15.94	13.54	12.19	11.43	3.75	2.658	-4.584	11.4	1
239.1	79.09	1.988	2.234	454.4	2.838	0.7589	5420	12.36	11.57	10.99	10.55	6.55	1.155	-4.806	10.06	0
239.2	10.11	2.672	7.32	11.17	3.54	0.4656	3737	12.5	10.59	9.492	8.688	2.9	1.08	-4.114	22.16	2
239.6	66.57	3.077	48.27	13.36	1.455	0.8932	5834	12.08	11.41	10.92	10.56	7	1.009	-4.594	11.28	0
239.7	23.27	21.77	5.317	200.4	17.9	0.8834	5598	10.36	9.614	9.078	8.682	5.05	1	-4.644	1138	2
240.1	56.72	2.34	2.198	2847	2.665	1.762	5916	9.114	8.461	7.992	7.664	5.6	1	-4.774	16.1	1
240.4	41.05	5.946	10	65.3	4.563	0.7957	5433	10.95	10.16	9.582	9.146	5.25	1.008	-4.855	68.93	2
240.4	70.25	1.712	26.6	2.79	1.418	0.5278	3883	13.88	12.1	11.05	10.24	4.85	1.003	-3.664	8.292	3
240.5	63.37	3.297	12.59	388.6	1.934	1.567	6918	8.743	8.34	8.03	7.847	5.7	1.002	-4.755	27.53	1
240.7	20.79	2.396	9.064	3.728	3.885	0.3203	3441	13.99	11.76	10.5	9.733	2.85	1.007	-4.511	19.25	2
241.2	33.26	1.815	5.742	8.589	3.237	0.3602	3499	13.59	11.43	10.21	9.43	2.85	1	-3.599	8.215	2
241.2	65.81	1.344	2.064	217.9	1.936	0.658	4605	12.53	11.3	10.51	9.831	5.3	1.021	-3.828	12.92	1
241.2	13.64	2.714	7.315	51.2	2.748	0.6828	4827	10.74	9.655	8.938	8.322	3.95	1.001	-3.61	9.947	1
241.5	39.86	1.98	3.083	16.27	4.527	0.3275	3458	14.09	11.88	10.64	9.867	3.05	1.015	-3.959	18.61	3
241.7	68.35	2.963	189.4	0.1187	1.403	0.4359	3610	15.67	13.61	12.44	11.64	5.6	1.004	-4.029	8.862	2
241.8	25.82	1.623	1.754	38.3	4.431	0.346	3475	14.09	11.9	10.66	9.886	3.2	1.003	-4.457	20.81	3
242	70.54	2.165	7.913	11.94	2.703	0.503	3797	15.23	13.36	12.27	11.45	5.9	1	-3.487	11.17	2
242.1	51.36	1.831	10.36	4.403	2.564	0.3844	3529	14.7	12.55	11.34	10.55	4.15	1	-4.174	7.931	1
242.1	-62.61	3.836	2.257	22.13	10.05	0.3073	3407	15.37	13.1	11.82	11.05	4.05	1.584	-4.584	33.54	3
242.3	71.99	1.974	9.411	41.22	1.821	0.7144	4900	13.76	12.69	12	11.4	7.15	1.07	-4.633	7.732	0
242.4	39.25	1.497	25.51	0.9719	2.012	0.3275	3458	14.09	11.88	10.64	9.867	3.05	1	-4.493	7.496	3
242.7	35.24	2.037	10.06	2.812	3.386	0.2971	3407	15.45	13.18	11.9	11.13	4.05	1	-4.5	7.83	1
242.8	-13.87	3.631	6.231	7.341	6.029	0.3543	3483	14.88	12.69	11.45	10.68	4.05	1.026	-4.355	29.09	2
243.1	-6.494	1.252	0.8399	37.57	5.355	0.186	3239	16.19	13.68	12.28	11.51	3.25	1.03	-3.548	8.063	4
243.1	66.9	2.479	6.357	5.871	4.693	0.3159	3415	15.6	13.33	12.06	11.28	4.35	1.012	-3.525	19.36	2
243.2	76.36	6.113	2.876	1925	5.356	1.371	6823	10.92	10.5	10.18	9.991	7.55	1	-4.87	61.44	0
243.3	49.29	1.822	7.155	1.786	5.757	0.1622	3224	15.27	12.74	11.34	10.58	2	1.062	-2.681	16.33	3
243.3	-58.65	3.386	2.577	15.38	9.423	0.2741	3361	15.9	13.57	12.26	11.5	4.2	4.379	-4.3	13.41	3
243.6	70.19	3.423	7.804	911.1	2.038	1.5	7727	7.975	7.742	7.545	7.462	5.35	1.002	-4.755	35.92	1
243.7	47.17	1.41	4.236	3.592	5.335	0.1622	3224	15.27	12.74	11.34	10.58	2	1.004	-3.959	31.2	3
243.8	-79.09	1.306	7.073	3.306	2.453	0.2388	3351	11.49	9.169	7.877	7.126	-0.5	1.008	-3.661	26.98	1
243.9	57.35	1.978	11.31	28.24	1.671	0.733	4710	12.29	11.18	10.39	9.755	5.5	1.002	-4.828	8.081	1
244.1	22.49	2.823	9.522	82.5	2.205	0.8956	5408	9.908	9.099	8.522	8.09	4.45	1	-4.708	22.27	2
244.1	36.84	2.844	11.69	2.595	4.317	0.3157	3420	15.04	12.78	11.5	10.73	3.8	1	-3.836	21.58	2
244.4	16.77	2.334	6.658	9.951	3.419	0.4287	3612	14.91	12.85	11.68	10.88	4.8	1.012	-4.457	7.593	2
244.5	68.42	5.612	128.7	0.481	2.358	0.5863	4086	15.55	13.94	12.97	12.15	7.15	1	-3.664	17.17	0
244.5	68.55	1.524	10.04	37.37	1.34	0.7507	4819	12.17	11.12	10.38	9.772	5.6	1	-4.567	9.942	1
244.5	28.53	1.224	0.5917	26.65	7.199	0.1386	2871	16.44	13.88	12.04	11.25	1.95	1.063	-3.616	15.79	3
244.6	-6.94	2.71	2.871	18.36	6.205	0.3321	3457	14.07	11.85	10.61	9.838	3.05	1.002	-4.384	37.3	3
244.8	66.38	2.466	6.661	1345	1.549	1.73	7568	9.6	9.338	9.121	9.022	7.2	1.014	-4.482	15.57	1
245.1	22.44	11.25	3.639	1222	9.454	1.509	6152	9.556	8.968	8.542	8.253	5.9	1.003	-4.694	223.5	0
245.2	69.95	1.314	1.902	16.94	4.073	0.2279	3291	17.19	14.75	13.39	12.62	4.85	1.051	-4.23	8.923	3
245.2	37.52	3.913	1.913	19.91	12.68	0.2505	3342	14.35	11.99	10.68	9.916	2.4	1.001	-4.006	144.1	3
245.2	61.36	2.724	7.723	304.4	2.236	1.071	6427	11.25	10.72	10.32	10.06	7	1.001	-4.236	17.66	1
245.2	28.58	1.238	0.7771	50.88	4.689	0.2132	3275	16.33	13.87	12.5	11.73	3.8	1	-4.384	8.904	3
245.3	3.67	2.7	11.61	11.72	2.672	0.5778	4097	13.59	12	11.04	10.23	5.2	1	-3.85	8.183	0
245.4	73.62	9.489	195.4	11.95	1.891	2.143	6324	9.912	9.369	8.971	8.711	7.15	1.001	-4.536	53.21	0
245.6	57.95	1.467	3.214	6.339	6.047	0.188	3239	16.72	14.21	12.81	12.04	3.8	1.005	-4.439	10.6	3
245.7	65.08	3.827	25.36	39.61	2.156	0.9815	5929	10.69	10.04	9.573	9.237	5.9	1	-4.778	53.34	1
246	-4.202	2.026	7.147	5.442	3.494	0.3321	3457	14.07	11.85	10.61	9.838	3.05	1.063	-3.499	11.58	3
246.1	58.83	1.723	2.226	361.2	2.451	0.7703	5093	11.1	10.18	9.518	8.994	4.95	1	-3.771	13.95	2
246.1	68.67	2.289	14.38	3.69	2.605	0.4359	3610	15.67	13.61	12.44	11.64	5.6	1	-4.5	12.34	2
246.2	25.66	3.213	15.52	2.234	3.933	0.359	3491	14.73	12.55	11.32	10.54	3.95	1	-4.541	21.9	1
246.3	54.21	1.852	14.9	129.6	1.11	1.217	6252	9.439	8.872	8.467	8.196	5.4	1	-4.87	8.598	1
246.8	57.99	1.754	2.743	24.83	3.836	0.3785	3519	15.41	13.26	12.03	11.25	4.8	1.004	-4.407	9.12	3
246.8	71.98	1.21	1.987	26.58	2.274	0.3126	3413	16.29	14.01	12.73	11.96	5	1.073	-3.616	7.382	3
246.9	2.565	1.944	10.65	1.886	3.842	0.2416	3324	15.35	12.96	11.63	10.87	3.25	1.007	-4.493	8.288	1
247	60.66	1.363	2.58	58	2.273	0.5167	3840	14.43	12.6	11.53	10.71	5.25	1	-3.461	9.292	2
247.1	44.36	3.411	13.94	31.94	2.487	0.778	5105	11.57	10.66	9.993	9.472	5.45	1.014	-4.716	15.68	0
247.1	34.53	2.9	20.81	1.203	3.628	0.3157	3420	15.04	12.78	11.5	10.73	3.8	1	-4.174	10.65	2
247.3	39.93	3.6	6.774	150.1	3.323	0.8322	5715	11.29	10.59	10.07	9.692	5.95	1	-3.771	19.25	0
247.3	63.52	3.124	2.153	38.98	6.861	0.4033	3552	15.75	13.62	12.41	11.62	5.35	1.329	-3.93	41.64	3
247.4	41.93	3.978	20.69	40.28	2.267	0.9602	5702	10.97	10.26	9.746	9.374	5.95	1.018	-4.659	19.24	2
247.5	69.06	1.692	2.355	1562	2.043	1.317	5929	10.48	9.835	9.368	9.041	6.35	1	-4.836	14	1
247.5	31.89	1.728	6.106	6.121	3.298	0.3156	3433	14.5	12.25	10.99	10.22	3.3	1.01	-3.273	7.636	2
247.6	46.64	1.939	41.62	0.1707	3.392	0.1622	3224	15.27	12.74	11.34	10.58	2	1	-3.836	19.85	3
248.1	28.27	2.424	7.917	13.38	2.974	0.5138	3875	11.82	10.06	9.019	8.209	2.75	1.013	-3.487	11.19	2
248.1	73.31	2.552	40.52	33.91	1.149	1.172	6252	8.332	7.77	7.361	7.085	4.2	1	-4.508	23.38	0
248.4	45.42	2.405	15.57	27.39	1.731	0.7829	5082	11.84	10.91	10.24	9.714	5.7	1.009	-4.688	9.665	0
248.4	61.16	2.197	15.88	365.8	1.154	1.773	7031	9.593	9.217	8.925	8.759	6.9	1	-4.739	10.71	2
248.5	67.33	2.914	12.24	6.641	3.07	0.4983	3814	15.52	13.66	12.58	11.76	6.2	1.001	-3.562	14.22	3
248.6	70.02	2.15	6.291	254.2	1.794	1.077	5821	11.91	11.22	10.74	10.4	7.25	1	-4.221	9.866	1
248.7	61.43	2.973	3.788	786.9	3.075	1.071	6427	11.25	10.72	10.32	10.06	7	1.024	-4.009	30.2	1
248.7	41.13	1.629	2.55	29.47	3.535	0.3864	3580	13.88	11.8	10.62	9.836	3.5	1	-4.471	12.76	3
248.8	-29.47	1.52	14.27	1.351	2.726	0.2465	3351	12.68	10.35	9.055	8.299	0.75	1.042	-4.355	25.4	2
249	30.39	1.693	0.5958	490.3	4.833	0.5406	3956	12.45	10.75	9.743	8.931	3.65	1	-4.321	24.33	2
249.3	60.21	1.627	9.573	1.684	3.896	0.2054	3262	17.01	14.53	13.15	12.38	4.35	1.011	-3.95	11.96	2
249.5	57.83	1.98	3.819	160.5	2.313	0.7726	4977	12.6	11.63	10.93	10.37	6.3	1	-4.679	7.305	1
249.5	41.1	1.922	11.56	0.9994	5.014	0.1683	3236	13.89	11.38	10	9.239	0.75	1.005	-3.325	40.17	2
249.5	58.87	2.468	23.43	0.5107	4.259	0.2054	3262	17.01	14.53	13.15	12.38	4.35	1.001	-3.525	18.55	2
249.6	65	1.625	13.23	50.7	1.321	0.7792	5572	10.52	9.773	9.229	8.819	4.9	1.004	-4.668	17.86	1
249.6	73.54	1.914	22.51	0.6243	3.154	0.2258	3291	16.75	14.32	12.96	12.19	4.4	1.015	-4.497	12.35	2
249.7	72.86	2.353	27.46	39.32	1.196	1.031	6095	10.78	10.18	9.742	9.441	6.25	1	-4.637	15.47	1
249.8	60.63	3.761	105.8	6.067	1.212	1.092	5781	12.28	11.58	11.08	10.73	7.6	1	-4.262	12.41	1
249.9	65.73	3.231	17.09	94.3	1.871	1.105	6266	11.46	10.9	10.49	10.21	7.2	1.001	-4.71	22.45	1
249.9	72	1.297	0.5483	562.3	3.037	0.5511	3958	14.73	13.02	12	11.18	5.95	1	-3.959	10.71	3
250	58.2	2.131	8.092	44.12	2.002	0.733	4710	12.29	11.18	10.39	9.755	5.5	1.008	-4.841	16.03	1
250	44.88	1.927	2.201	17.55	5.973	0.2635	3349	16.44	14.09	12.77	12	4.6	1.286	-3.622	9.132	2
250	73.57	1.641	6.615	1.967	5.362	0.1626	3214	17.68	15.12	13.7	12.93	4.35	1.062	-4.5	8.831	2
250.2	72.4	1.682	2.387	49.76	3.306	0.4734	3716	15.35	13.39	12.27	11.46	5.7	1.052	-4.345	11.09	3
250.5	-12.61	1.49	16.46	1.148	2.901	0.2493	3365	11.56	9.253	7.968	7.216	-0.3	1.04	-4.574	32.06	1
250.6	78.31	2.273	4.903	315.9	2.139	0.9688	5902	9.633	8.976	8.504	8.168	4.8	1.008	-4.785	21.38	0
250.7	66.61	1.04	6.696	6.11	0.8434	0.3368	3449	14.66	12.44	11.18	10.41	3.65	1	-3.487	8.164	1
250.9	27.07	1.426	1.891	14.81	6.002	0.206	3269	15.36	12.9	11.53	10.77	2.75	1.004	-4.029	11.4	3
251.1	-29.05	2.785	4.053	319.3	2.738	0.9657	5572	10.06	9.299	8.768	8.385	4.95	1.067	-4.595	17.01	1
251.2	45.55	2.522	3.802	518.8	2.518	0.9517	6223	9.92	9.347	8.931	8.646	5.3	1	-4.707	24.17	2
251.4	62.93	19.58	55.75	26.97	6.256	1.386	6180	11.06	10.47	10.05	9.775	7.25	1.309	-4.112	332.8	2
251.5	27.94	1.656	6.093	36.64	2.019	0.6093	4323	11.58	10.19	9.305	8.542	3.75	1	-4.439	10.11	2
251.5	58	1.468	21.24	17.84	1.099	0.7703	5093	11.1	10.18	9.518	8.994	4.95	1.001	-4.401	9.262	2
251.5	33.46	2.617	8.276	373.7	1.843	1.329	6427	8.214	7.697	7.321	7.077	4.5	1.001	-4.233	7.925	0
251.6	59.75	2.837	53.21	0.5872	2.079	0.4184	3590	15.47	13.38	12.2	11.4	5.25	1.04	-4.449	10.1	2
251.6	22.02	2.578	3.457	330.7	2.789	0.907	5445	10.8	9.997	9.428	9.004	5.4	1.022	-4.867	10.84	0
251.7	51.96	1.489	1.15	447.5	3.478	0.6524	4538	13.22	11.97	11.16	10.45	5.9	1	-4.838	8.118	2
251.8	74.56	3.091	13.22	12.69	2.744	0.6105	4306	14.83	13.41	12.51	11.74	6.95	1.143	-4.008	11.78	1
252.1	72.41	15.7	107	3.015	5.257	0.7923	5521	10.02	9.259	8.707	8.29	4.4	1.039	-4.746	796.7	1
252.2	70.94	0.9336	6.289	132	0.3201	0.7923	5521	10.02	9.259	8.707	8.29	4.4	1	-4.871	9.302	1
252.4	63.77	2.024	21.86	0.8055	2.978	0.2594	3338	16.71	14.34	13.01	12.24	4.8	1.023	-3.589	9.614	3
252.6	47.76	1.559	0.6997	330.2	4.468	0.5165	3829	13.99	12.16	11.09	10.27	4.8	1.019	-4.345	11.18	3
252.8	71.04	1.614	3.191	1960	1.449	1.414	7047	8.045	7.671	7.392	7.235	4.9	1	-4.298	13.9	0
252.9	0.3354	1.95	3.038	25.66	3.91	0.4057	3587	13.36	11.29	10.12	9.333	3.1	1.022	-4.293	18.43	3
253.1	54.99	2.239	1.703	44.36	5.821	0.3691	3487	16.41	14.21	12.97	12.18	5.65	1	-3.85	9.723	2
253.2	44.66	1.827	0.5001	355.4	6.278	0.4514	3653	14.75	12.73	11.58	10.77	4.85	1.001	-3.548	14.03	3
253.2	37.52	3	4.077	31.26	4.511	0.5115	3851	13.56	11.75	10.7	9.881	4.4	1	-4.457	21.22	3
253.3	57.94	2.076	52.33	0.9712	1.396	0.5036	3797	14.22	12.35	11.27	10.46	4.9	1	-4.578	9.589	1
253.4	69.06	1.993	9.7	53.24	1.711	0.7761	5140	13.14	12.23	11.58	11.07	7.05	1.004	-4.502	8.548	0
253.5	70.42	3.788	4.335	2998	2.483	1.897	7780	8.908	8.697	8.512	8.44	6.85	1	-4.734	44.67	3
253.5	37.34	3.434	13.47	55.39	2.401	0.8592	5585	10.33	9.585	9.046	8.645	4.95	1	-4.712	18.34	0
253.6	50.91	2.376	8.663	65.27	2.025	0.8099	5140	10.48	9.575	8.925	8.422	4.5	1	-4.849	19.42	1
253.6	81.18	2.848	10.37	4519	1.035	2.431	1.104e+04	6.775	6.888	6.916	6.983	6.3	1.001	-4.707	8.472	0
253.7	67.95	2.234	0.5405	165	9.297	0.329	3421	16.66	14.39	13.11	12.33	5.5	1	-3.67	26.27	1
253.7	-9.674	4.455	20.91	5.045	3.574	0.5682	4051	12.7	11.09	10.11	9.302	4.2	1.017	-3.664	25.71	1
253.7	71.44	2.77	13.32	279.3	1.53	1.404	6950	10.9	10.5	10.19	10.02	7.65	1.012	-4.333	13.04	0
253.8	7.091	1.438	1.073	156.4	3.869	0.4808	3761	12.37	10.49	9.402	8.596	2.9	1.024	-4.497	11.3	3
253.9	70.55	1.398	11.93	1.456	2.811	0.2258	3291	16.75	14.32	12.96	12.19	4.4	1	-4.464	8.644	2
254	71.44	2.077	135.8	4.666	0.6251	1.031	6095	10.78	10.18	9.742	9.441	6.25	1.013	-4.636	7.334	1
254	74.86	2.73	59.51	31.89	0.8955	1.435	6622	9.78	9.297	8.966	8.765	6.4	1.003	-4.35	10.47	1
254.1	59.08	2.429	11.52	2.744	3.59	0.3274	3425	16.82	14.55	13.27	12.49	5.65	1	-4.449	10.39	0
254.2	78.04	4.701	45.89	28.27	1.79	1.157	6397	11	10.46	10.08	9.832	6.95	1.006	-4.655	32.96	0
254.3	20.57	1.887	1.654	43.36	5.14	0.3557	3477	14.99	12.79	11.55	10.77	4.15	1.278	-3.979	9.919	3
254.4	46.85	2.625	18.24	1.064	3.935	0.2655	3350	16.32	13.97	12.65	11.88	4.5	1	-3.697	9.255	2
254.4	63.88	2.117	12.53	3.015	2.826	0.3636	3494	15.71	13.52	12.29	11.51	4.95	1.004	-4.5	13.71	2
254.5	65.25	2.138	7.227	7.754	3.221	0.4033	3552	15.75	13.62	12.41	11.62	5.35	1	-3.273	11.72	3
254.5	56.06	2.729	12.73	35.61	2.185	0.7515	5117	12.29	11.38	10.72	10.2	6.1	1.002	-4.826	11.59	1
254.5	56.36	2.583	10.67	363.6	1.531	1.35	7047	10.88	10.49	10.2	10.04	7.6	1.009	-4.551	10.3	1
254.6	53.57	1.658	6.97	7.239	2.699	0.3783	3519	14.5	12.35	11.13	10.35	3.9	1.009	-4.045	10.94	2
254.8	58.76	2.282	10.15	162.1	1.607	1.171	5861	11.39	10.71	10.24	9.908	6.95	1.003	-4.594	13.14	0
254.9	58.84	2.134	13.52	5.899	2.248	0.5036	3797	14.22	12.35	11.27	10.46	4.9	1	-3.67	16.24	1
255	78.44	1.965	3.175	111.1	2.765	0.6463	4526	13.86	12.57	11.75	11.05	6.45	1	-4.794	8.161	0
255.2	-69.53	3.129	39.05	34.28	1.496	1.156	6138	10.51	9.919	9.488	9.191	6.25	1.026	-4.675	8.58	1
255.3	75.27	2.056	3.372	237.4	2.4	0.8339	5117	13.01	12.08	11.42	10.92	7.05	1	-4.785	8.088	0
255.5	6.092	2.87	17.43	61.16	1.78	1.015	5808	9.5	8.82	8.332	7.982	4.7	1.005	-4.731	14.26	0
255.5	70.66	2.722	3.047	49.8	4.486	0.5294	3871	14.55	12.76	11.7	10.88	5.5	2.14	-4.578	21.45	3
255.8	72.26	2.547	52.63	0.2281	2.852	0.2461	3321	17.28	14.89	13.55	12.78	5.25	1.002	-3.296	7.62	1
255.8	74.2	2.869	7.564	68.41	2.695	0.7365	5129	13.07	12.16	11.51	10.99	6.85	1	-4.714	18.12	3
256	63.64	1.476	1.792	55.36	3.928	0.4225	3594	15.08	13	11.82	11.02	4.9	1	-4.311	15.09	3
256	65.03	2.15	21.64	1.455	2.389	0.3636	3494	15.71	13.52	12.29	11.51	4.95	1	-4.5	10.2	2
256.1	77.01	2.03	6.59	0.7591	8.637	0.1026	2972	18.6	16.31	14.86	14.32	4.2	1.011	-3.562	9.903	2
256.2	78.45	2.089	32.88	2.837	1.506	0.5762	4060	13.97	12.35	11.37	10.56	5.5	1	-4.321	8.151	1
256.3	64.25	2.309	10.71	4.222	3.05	0.3878	3542	15.84	13.71	12.5	11.71	5.35	1	-4.433	10.96	2
256.3	68.48	2.37	7.908	15.91	2.801	0.5481	3955	13.79	12.08	11.06	10.25	5	1.04	-3.525	17.01	1
256.3	80.31	2.977	11.83	49.46	2.233	0.8168	5309	12.47	11.63	11.03	10.56	6.7	1.002	-4.743	11.02	0
256.5	58.35	2.068	13.57	1.422	3.327	0.2614	3326	16.62	14.26	12.93	12.17	4.85	1.008	-4.226	10.76	2
256.5	48.38	2.984	2.61	19.01	7.344	0.3159	3423	15.28	13.02	11.75	10.98	4.05	1	-4.35	36.52	2
256.5	70.17	4.279	188.5	2.02	1.155	0.9847	5572	10.59	9.826	9.288	8.896	5.5	1.008	-4.743	21.21	1
256.5	-61.65	3.576	6.166	219.4	3.068	0.9635	5808	10.41	9.731	9.244	8.894	5.5	1.012	-4.778	20.48	3
256.7	58.3	2.6	4.137	5.528	7.67	0.2157	3270	18.03	15.56	14.18	13.4	5.5	1.235	-4.493	14.97	2
256.7	73.92	3.49	5.352	300.2	3.026	1.046	5808	10.59	9.898	9.411	9.065	5.85	1.012	-4.147	43.86	0
256.7	56.64	1.345	2.74	21.52	2.752	0.3523	3469	15.99	13.78	12.53	11.75	5.1	1.033	-4.321	8.425	3
256.8	29.07	3.158	5.592	73.41	3.424	0.6887	4822	11.17	10.06	9.34	8.724	4.35	1.001	-3.844	20.92	2
256.9	45.02	2.592	2.376	1833	2.596	1.339	6383	9.819	9.278	8.903	8.662	6.1	1.009	-4.684	19.32	2
257	76.31	2.842	2.41	51.45	5.427	0.483	3711	15.72	13.76	12.63	11.82	6.1	1.027	-4.409	22.13	2
257.1	63.74	1.536	3.407	2383	1.34	1.594	7145	9.482	9.13	8.86	8.713	6.65	1.002	-4.165	8.271	0
257.1	60.51	3.377	6.361	16.87	4.345	0.5169	3808	16.81	14.94	13.85	13.03	7.55	1	-3.67	7.543	2
257.3	75.01	2.153	2.69	44.44	4.041	0.483	3711	15.72	13.76	12.63	11.82	6.1	1.001	-4.3	13.37	3
257.4	50.27	1.879	3.887	10.68	4.193	0.308	3425	14.72	12.47	11.2	10.43	3.45	1.014	-4.029	20.24	3
257.6	62.67	2.194	6.533	9.864	3.297	0.4225	3594	15.08	13	11.82	11.02	4.9	1.001	-3.548	16.08	3
257.6	58.11	1.488	0.8238	2434	2.975	0.9231	5546	12.01	11.24	10.69	10.29	6.75	1	-4.871	12.14	1
257.6	57.86	3.625	88.2	55.75	0.841	1.796	8147	9.984	9.84	9.695	9.654	8	1.001	-4.369	8.88	0
257.6	57.88	1.036	1.986	40.56	1.11	0.3866	3548	13.87	11.76	10.56	9.777	3.4	1.009	-4.449	17.91	1
257.8	60.31	2.242	3.421	15.71	4.793	0.3481	3462	15.63	13.41	12.16	11.38	4.7	1.048	-2.472	8.356	3
257.9	77.46	2.567	3.452	468	2.778	0.9109	5929	12.1	11.45	10.98	10.65	7.15	1.01	-4.7	25.29	0
257.9	5.88	3.664	5.238	85.34	3.91	0.7113	4853	10.37	9.36	8.627	8.031	3.75	1.012	-4.423	48.02	0
258.1	59.24	3.279	6.762	65.09	3.288	0.7034	4946	10.71	9.687	9.007	8.427	4.15	1	-3.873	62.05	2
258.2	57	2.848	3.006	33.96	5.102	0.4653	3660	17.24	15.21	14.05	13.24	7.4	1.004	-3.67	7.641	3
258.3	69.74	3.318	39.49	5.045	1.877	0.6898	4727	14.19	13.03	12.28	11.63	7.25	1	-4.815	9.386	1
258.3	62.14	8.016	13.11	42.8	5.757	0.7541	5433	12.02	11.23	10.66	10.22	6.2	1.023	-4.742	138.8	0
258.6	74.95	1.448	3.096	22.19	3.267	0.3864	3529	14.93	12.79	11.58	10.79	4.4	1.013	-4.104	15.27	2
258.7	64.19	2.637	2.422	26.97	6.09	0.363	3483	15.9	13.7	12.46	11.67	5.1	1	-2.681	20.83	1
258.7	58.26	2.753	14.28	28.08	2.023	0.7902	4943	12.34	11.35	10.64	10.08	6.05	1.003	-4.794	20.97	1
258.8	59.95	1.972	13.52	38.83	1.468	0.8255	5188	10.84	9.949	9.312	8.82	4.95	1.001	-4.834	22.16	2
258.9	63.31	2.387	7.565	218.5	2.011	0.9907	6095	12.65	12.04	11.6	11.29	8	1.005	-4.739	9.453	0
259	73.06	1.942	18.52	1.723	2.364	0.3561	3469	15.87	13.66	12.41	11.62	5	1.001	-4.477	9.361	2
259.1	-11.62	2.562	7.564	101.8	2.297	0.7934	5534	10.91	10.15	9.597	9.182	5.3	1.025	-4.712	12.7	0
259.1	53.23	2.957	31.25	0.629	3.332	0.298	3399	15.47	13.18	11.9	11.13	4.05	1.014	-3.61	19.6	2
259.3	-72.04	1.836	27.39	2.128	3.872	0.4348	3184	13.75	11.83	10.33	9.56	3.05	1.087	-4.39	7.866	2
259.7	37.36	2.685	21.7	61.95	1.391	1.166	6012	10.01	9.37	8.93	8.632	5.7	1	-4.703	9.648	1
259.7	57	2.626	3.956	11.48	5.454	0.3284	3434	16.48	14.23	12.96	12.18	5.35	1	-3.487	17.98	3
259.8	61.23	1.447	2.604	1491	1.619	1.3	6281	10.72	10.16	9.759	9.497	6.85	1.001	-4.653	8.413	2
259.9	55.41	11.75	1.488	221.1	20.14	0.6092	4227	14.13	12.65	11.73	10.94	6.1	1	-4.547	626	1
260.2	57.33	3.726	32.15	33.99	1.646	1.136	5984	11.35	10.7	10.25	9.945	6.95	1	-4.708	23.44	0
260.3	63.16	4.11	22.1	46.42	2.236	0.9934	5970	11.32	10.68	10.22	9.896	6.6	1.047	-4.834	33.31	1
260.4	77.27	2.756	17.86	75	1.558	1.098	6053	11.48	10.86	10.41	10.11	7.05	1.013	-4.495	15.4	0
260.4	59.53	2.167	2.228	1948	2.412	1.226	6516	11.76	11.25	10.88	10.64	7.9	1.011	-4.682	14.11	0
260.5	19.22	2.24	14.93	3.221	2.548	0.414	3617	13.08	11.05	9.892	9.103	2.95	1.028	-4.5	17.08	2
260.5	78.47	2.67	3.253	7.422	8.602	0.2127	3264	18.19	15.71	14.32	13.55	5.6	1.016	-4.219	11.29	2
260.8	67.7	20.03	135.8	14.11	4.406	2.048	5929	9.869	9.215	8.751	8.431	6.7	1.013	-4.712	295.2	0
260.9	39.37	1.329	5.931	12.98	1.756	0.4411	3669	11.71	9.74	8.613	7.821	1.85	1	-4.355	14.3	2
260.9	29.54	2.477	2.244	1709	2.879	1.358	5916	8.457	7.807	7.346	7.022	4.4	1	-4.688	16.72	1
261	53.74	2.053	6.614	4.987	3.982	0.298	3399	15.47	13.18	11.9	11.13	4.05	1	-4.547	12.78	2
261.1	-3.66	2.023	2.669	28.35	4.341	0.3949	3545	14.74	12.62	11.41	10.63	4.3	1.226	-4.409	9.266	2
261.3	58.09	1.839	5.534	490.1	1.577	1.207	6252	10.72	10.15	9.743	9.469	6.65	1	-4.655	13.66	0
261.5	60.64	2.097	7.071	11.27	2.862	0.4663	3698	14.97	13	11.87	11.06	5.25	1.013	-4.526	15.79	2
261.5	59.66	2.526	19.19	2.975	2.44	0.4663	3698	14.97	13	11.87	11.06	5.25	1	-4.493	9.821	2
261.6	84.21	1.403	0.6342	92.11	6.116	0.2711	3359	14.5	12.2	10.89	10.14	2.9	1.018	-4.008	32.68	2
261.6	2.469	2.265	20.22	0.7851	3.63	0.2386	3314	16.25	13.86	12.51	11.75	4.1	1.24	-3.772	7.409	2
261.7	65.02	3.441	71.62	12.65	1.168	1.167	6026	11.54	10.9	10.47	10.18	7.25	1.002	-4.684	13.82	0
262.2	74.68	2.103	9.217	3.504	3.479	0.3155	3419	15.8	13.53	12.25	11.48	4.55	1.004	-4.574	16.97	1
262.3	71.01	1.706	6.802	278.7	1.384	0.9929	6397	9.691	9.162	8.777	8.521	5.3	1.014	-4.684	22.87	0
262.4	47.4	10.14	12.79	321.2	5.5	1.588	6577	8.978	8.5	8.145	7.919	5.75	1.001	-4.413	123.4	1
262.5	64.85	2.925	8.044	1.802	7.87	0.1836	3230	17.3	14.77	13.37	12.6	4.3	1.007	-4.517	29.28	3
262.7	57.54	3.119	28.81	60.33	1.366	1.303	6310	10.97	10.4	10.02	9.78	7.15	1.062	-4.458	14.36	0
262.7	69.46	10.12	14.51	15.5	7.815	0.6656	4501	14.4	13.12	12.29	11.57	7.05	1.005	-4.876	82.94	0
262.7	38.41	1.437	2.089	77.83	2.996	0.517	3840	13.36	11.54	10.48	9.666	4.2	1	-3.852	9.008	3
262.9	57.01	2.449	7.282	3.383	5.214	0.2546	3331	16.92	14.54	13.21	12.44	4.95	1.006	-4.293	18.96	2
262.9	64.54	4.731	108.1	23.34	1.251	1.937	6397	9.785	9.258	8.871	8.619	6.85	1.001	-4.682	15.08	3
263	56.92	3.241	9.824	252.4	2.213	1.172	6501	11.91	11.4	11.03	10.79	7.95	1.043	-4.165	12.91	0
263.1	57.28	2.632	5.463	349.9	2.227	1.078	6039	11.64	11.01	10.56	10.25	7.15	1.005	-4.739	18.06	0
263.2	75.51	2.243	1.908	53.4	4.954	0.4327	3616	15.53	13.47	12.3	11.5	5.45	1.044	-4.39	24.07	2
263.2	83.69	1.772	15.01	2.613	2.235	0.378	3519	14.39	12.24	11.03	10.25	3.8	1.096	-4.427	7.74	2
263.3	64.19	3.74	26.05	10.55	2.282	0.7369	4853	12.41	11.39	10.65	10.05	5.85	1.001	-4.846	15.49	1
263.3	52.01	2.638	2.178	11.38	10.37	0.1973	3246	17.44	14.94	13.55	12.77	4.65	1	-4.578	24.86	3
263.4	32.32	21.95	8.385	91.78	15.81	0.8553	5420	11.66	10.85	10.28	9.839	6.1	1.124	-3.701	471.7	0
263.4	56.47	2.181	3.529	416.8	2.281	0.9643	5689	12.69	11.96	11.44	11.07	7.65	1.001	-4.731	8.458	0
263.5	54.14	2.952	1.026	4579	4.202	1.285	6039	7.268	6.651	6.215	5.916	3.2	1	-4.165	61.57	1
263.6	59.17	1.953	2.854	63.73	3.246	0.5547	3970	14.69	12.99	11.98	11.16	5.95	1.005	-4.384	9.955	3
263.6	54.67	2.839	31.46	0.4808	3.673	0.2546	3331	16.92	14.54	13.21	12.44	4.95	1.246	-4.35	15.28	2
263.9	48.6	2.892	6.895	2.751	7.24	0.2106	3284	14.06	11.62	10.27	9.511	1.55	1	-4.23	144.5	2
264	57.88	1.905	11.14	56.18	1.527	0.7929	5433	11.31	10.52	9.941	9.504	5.6	1	-4.412	14.74	0
264	56.65	2.38	13.96	33.31	1.753	0.7794	5176	13.38	12.5	11.85	11.35	7.35	1.002	-4.809	9.729	0
264.1	16.27	2.158	12.54	0.911	5.362	0.1717	3227	16.05	13.52	12.12	11.35	2.9	1.198	-4.5	20.41	2
264.2	69.09	1.636	6.194	3.518	4.216	0.2258	3293	16.09	13.66	12.3	11.54	3.75	1	-2.472	7.372	2
264.3	33.43	2.088	10.97	56.89	1.606	0.8673	5236	11.07	10.19	9.565	9.099	5.35	1.054	-4.83	8.121	1
264.3	-55.73	2.333	16.5	1.291	3.504	0.2753	3373	15.36	13.04	11.74	10.98	3.7	1.218	-3.325	9.173	0
264.4	64.53	9.263	32.56	115.6	3.485	1.937	6397	9.785	9.258	8.871	8.619	6.85	1.003	-4.746	89.3	3
264.4	45.78	1.292	26.3	0.4615	1.707	0.2106	3284	14.06	11.62	10.27	9.511	1.55	1.031	-4.409	13.71	2
264.6	26.44	3.77	4.419	25.11	5.605	0.4959	3773	14	12.11	11.02	10.21	4.6	1.012	-4.23	25.11	3
264.7	4.505	1.7	7.391	7.99	2.539	0.4094	3594	13.32	11.26	10.09	9.305	3.1	1.103	-3.864	7.879	2
264.8	59.08	1.523	7.413	272.5	1.166	1.145	6152	10.5	9.904	9.482	9.196	6.25	1.021	-4.755	10.24	2
264.9	53.01	2.087	10.3	87.65	1.647	0.8725	5689	11.01	10.29	9.77	9.39	5.75	1.008	-4.778	13.46	2
264.9	-60.58	2.907	20.28	26.52	1.924	0.7863	5470	10.68	9.902	9.34	8.913	5	1.006	-4.775	15.13	0
264.9	62.76	9.322	12.89	126.4	5.285	1.18	5998	11.24	10.6	10.16	9.858	6.95	1.045	-4.595	186.6	1
264.9	56.26	2.562	28.03	18.96	1.531	0.8069	5534	13.04	12.27	11.72	11.3	7.45	1	-4.64	7.64	1
264.9	47.83	3.626	16.59	27.93	2.582	0.7654	5224	12.22	11.35	10.72	10.23	6.2	1.032	-4.834	19.27	1
265	73.39	5.506	52.29	186.4	1.387	1.998	8913	7.99	7.969	7.886	7.887	6.55	1.053	-4.307	27.29	0
265.1	71.78	2.723	11.55	7.63	2.901	0.5096	3842	15.4	13.57	12.51	11.69	6.2	1.091	-3.622	7.712	2
265.2	80.76	1.657	1.314	48.46	5.37	0.3195	3415	16.03	13.76	12.48	11.71	4.8	1.047	-3.461	8.101	3
265.3	60.04	2.036	7.74	490.4	1.419	1.539	6324	8.814	8.268	7.879	7.624	5.35	1	-4.237	9.188	0
265.4	6.683	2.618	1.926	14.25	10.38	0.2049	3261	16.66	14.18	12.8	12.03	4	1.478	-4.547	12.7	3
265.5	57.2	1.498	2.858	382.8	2.254	0.8256	5458	12.3	11.51	10.94	10.51	6.7	1.054	-4.735	9.565	0
265.7	68.86	2.275	3.464	183.8	2.922	0.7404	5003	12.46	11.46	10.8	10.24	6.1	1	-3.771	23.22	1
265.8	65.66	10.78	2.694	2575	8.761	1.6	6745	10.37	9.923	9.602	9.411	7.3	1	-3.694	148.7	0
266	64.85	2.394	20.03	221	1.164	1.937	6397	9.785	9.258	8.871	8.619	6.85	1.001	-4.789	8.068	3
266.1	60.71	2.96	19.28	13.73	2.134	0.6932	4774	13.25	12.13	11.39	10.76	6.4	1.008	-4.647	18.65	1
266.1	67.7	1.546	30.05	32.51	0.8087	0.9723	6124	9.035	8.441	8.012	7.714	4.4	1.004	-4.551	11.13	2
266.1	61.18	2.536	13.1	1774	0.9991	1.968	1.012e+04	9.104	9.171	9.153	9.194	7.95	1	-4.515	11.21	2
266.5	-84.73	10.4	1.503	546.1	15.4	0.7295	5047	11.47	10.54	9.868	9.329	5.15	1.025	-4.731	491.6	3
266.6	14.13	1.755	4.43	3.648	6.259	0.1717	3227	16.05	13.52	12.12	11.35	2.9	1.126	-3.468	13.83	2
266.7	67.8	3.543	9.542	17.21	3.562	0.5983	4183	15.06	13.54	12.6	11.8	6.9	1.048	-3.61	13.12	0
266.7	-3.386	1.375	2.283	21.48	3.678	0.2936	3446	9.7	7.511	6.286	5.537	-1.55	1.004	-3.599	24.2	2
266.7	63.01	2.984	6.83	2.111	8.721	0.1762	3224	17.57	15.03	13.62	12.84	4.45	1	-3.273	33.65	2
266.9	61.02	2.858	38.04	14.56	1.383	0.9079	5546	11.44	10.68	10.13	9.728	6.15	1.02	-4.806	14.25	2
266.9	57.25	2.162	23.49	58.54	1.1	1.145	6152	10.5	9.904	9.482	9.196	6.25	1.012	-4.698	13.59	2
267	66.95	13.18	20.9	23.35	7.49	0.7989	5358	12.77	11.95	11.36	10.9	7	1.143	-4.867	196.4	0
267.1	24.62	2.966	15.42	1.153	5.104	0.2412	3316	15.97	13.58	12.24	11.47	3.85	1.349	-4.045	19.85	1
267.2	49.46	10.43	2.851	4676	7.863	2.672	6266	7.649	7.101	6.702	6.439	5.35	1	-3.325	16.44	0
267.2	72.63	12.52	76.85	4.413	4.571	0.8287	5370	12.69	11.86	11.27	10.82	7	1	-3.754	153.9	0
267.3	56.64	13.6	2.163	3.906e+04	7.246	2.916	1.026e+04	8.032	8.119	8.113	8.162	7.8	1	-4.695	383.2	1
267.4	48.22	1.866	8.112	11.9	2.333	0.503	3827	13.49	11.66	10.6	9.787	4.25	1	-4.35	10.35	2
267.5	59.82	3.499	224.7	6.914	0.8149	1.879	5970	10.34	9.698	9.237	8.916	7	1	-4.746	9.82	0
267.5	55.71	1.766	9.954	4.727	2.492	0.3896	3528	15.68	13.53	12.31	11.52	5.15	1.044	-4.045	10.23	1
267.7	-44.4	2.136	15.58	5.511	2.114	0.5175	3875	11.85	10.09	9.052	8.242	2.8	1.083	-3.622	7.364	1
267.7	34.82	2.562	6.567	21.02	3.178	0.5503	3985	13.41	11.73	10.73	9.917	4.7	1	-3.487	10.81	3
267.8	76.57	2.661	31.68	14.24	1.418	0.8546	5309	12.93	12.08	11.48	11.02	7.25	1	-4.554	9.958	0
267.8	64.1	1.822	9.945	2.736	3.241	0.287	3381	15.7	13.39	12.1	11.33	4.15	1	-3.487	12.39	3
267.8	45.39	3.168	11.38	9.744	3.232	0.5464	3961	14.24	12.53	11.52	10.7	5.45	1.006	-4.104	12.79	2
267.8	-1.802	2.561	17.57	1.415	3.597	0.2936	3446	9.7	7.511	6.286	5.537	-1.55	1.008	-4.364	127.3	2
268	7.548	1.945	7.515	113.9	1.649	0.8924	5458	9.999	9.211	8.65	8.232	4.6	1.012	-4.749	8.176	2
268.2	23.04	3.315	12.51	75.22	2.32	0.9138	5741	10.8	10.1	9.594	9.227	5.7	1	-4.731	14.32	0
268.3	63.77	2.101	7.548	82.81	2.032	0.7392	5358	12.75	11.93	11.34	10.88	6.8	1.001	-4.774	12.81	0
268.6	70.31	2.907	5.108	263	2.627	0.9968	5649	12.34	11.6	11.08	10.7	7.35	1.016	-3.63	15.6	0
268.7	60.95	2.195	22.52	44.82	1.193	1.036	5888	10.28	9.617	9.147	8.816	5.6	1	-4.853	18.12	0
268.8	74.41	12.52	13.55	303.8	6.208	1.666	6546	7.176	6.691	6.337	6.113	4.05	1	-4.637	615.3	0
268.9	34.71	2.401	9.096	9.153	2.942	0.4884	3745	14.25	12.33	11.23	10.42	4.75	1.266	-4.321	10.43	2
269.1	59.28	3.399	10.91	57.66	2.599	0.8349	5309	12.88	12.04	11.43	10.97	7.15	1	-4.743	18.51	0
269.2	56.17	2.511	2.774	29.51	4.942	0.4153	3587	15.94	13.85	12.66	11.86	5.7	1.05	-4.293	12.99	3
269.2	16.94	1.415	2.007	23.78	4.012	0.2984	3408	14.72	12.46	11.19	10.42	3.4	1.065	-4.541	7.665	4
269.7	-45.6	2.406	19.6	1.245	3.066	0.3096	3426	14.8	12.55	11.29	10.52	3.55	1.132	-4.32	10.13	2
269.7	38.06	1.954	14.02	4.996	2.102	0.4815	3745	13.62	11.71	10.61	9.801	4.1	1.004	-4.029	9.266	2
270.1	15.77	5.128	5.061	359.5	4.381	1.042	5984	9.993	9.358	8.905	8.587	5.4	1.005	-4.523	55.62	0
270.7	63.31	2.878	11.7	0.695	7.735	0.1596	2999	17.14	14.85	13.15	12.37	3.5	1	-4.35	16.81	2
270.8	-5.246	2.023	18.85	2.114	2.244	0.3931	3570	12.96	10.88	9.703	8.921	2.6	1.111	-3.836	12.45	2
271	61.23	3.697	42.13	21.84	1.696	1.067	5861	11.76	11.09	10.61	10.27	7.1	1.002	-3.838	13.32	0
271.2	61.91	2.193	58.58	5.166	1.002	0.7893	5212	11.4	10.53	9.901	9.412	5.45	1	-4.849	7.917	1
271.2	53.27	3.185	10.31	1.216	8.078	0.1761	3223	17.37	14.83	13.42	12.64	4.25	1.127	-4.584	24.59	2
271.3	-72.44	2.162	11.16	3.45	3.043	0.3568	3497	13.97	11.8	10.58	9.8	3.2	1.014	-3.923	15.07	2
271.5	53.81	2.966	7.458	54.33	2.77	0.7428	4808	13.26	12.21	11.46	10.85	6.65	1.005	-3.952	12.94	0
271.6	50.38	3.014	2.013	382	4.231	0.7797	4966	10.92	9.953	9.255	8.7	4.65	1	-4.682	33.41	1
271.7	73.56	2.043	7.182	3.625	4.402	0.259	3349	14.71	12.36	11.05	10.29	2.85	1.014	-3.681	58.48	0
271.8	62.46	1.772	0.6731	307.8	5.178	0.4885	3804	12.75	10.9	9.833	9.024	3.4	1.033	-3.622	59.92	1
271.9	60.76	2.066	2.726	23.96	4.658	0.3628	3518	12.11	9.977	8.773	8.001	1.45	1.005	-3.616	46.43	3
272	28.34	3.519	2.703	200.2	4.893	0.6952	4822	11.93	10.86	10.14	9.524	5.2	1.003	-4.107	31.02	0
272.1	41.68	3.307	5.503	87.56	3.552	0.7117	4945	12.11	11.1	10.42	9.841	5.6	1.028	-4.92	27.25	1
272.1	65.42	2.202	9.972	1.217	5.952	0.1696	3227	15.72	13.19	11.79	11.03	2.55	1	-4.407	54.37	2
272.2	70.98	1.863	2.09	395.7	2.665	0.8021	5012	13.37	12.41	11.72	11.18	7.2	1.011	-4.708	9.503	0
272.3	14.38	2.69	13.48	0.8513	6.313	0.1751	3233	15.68	13.17	11.77	11.01	2.6	1.179	-4.387	26.67	2
272.4	42.21	5.3	18.28	27.16	3.495	0.7581	5408	10.43	9.635	9.055	8.611	4.6	1.015	-4.728	64.86	0
272.7	75.49	3.019	2.49	5.538e+04	1.611	4.087	1.009e+04	7.142	7.223	7.209	7.253	7.6	1.001	-4.858	15.2	2
272.7	32.06	2.299	10.33	2.475	4.012	0.2795	3375	15.72	13.41	12.11	11.34	4.1	1.01	-4.464	8.422	2
272.8	69.42	15.29	111.9	5.631	4.396	0.9723	6124	9.035	8.441	8.012	7.714	4.4	1.011	-4.698	522.6	2
273	59.88	3.537	6.52	63.5	3.382	0.7477	4775	11.48	10.41	9.651	9.04	4.85	1.008	-4.788	74.86	1
273.3	60	1.698	1.749	25.24	5.491	0.274	3367	16.54	14.21	12.9	12.13	4.85	1	-4.39	15.01	3
273.4	60.03	2.847	15.04	2.621	3.319	0.3819	3546	16.47	14.34	13.13	12.34	5.95	1.659	-4.547	10.99	2
273.4	69.12	3.093	2.878	11.47	8.85	0.2527	3326	17.35	14.96	13.63	12.86	5.35	1.015	-3.61	31.79	3
273.5	61.99	2.802	8.731	41.58	2.645	0.6984	4817	13.45	12.36	11.64	11.02	6.7	1.007	-4.647	21.06	1
273.5	41.99	1.564	10.47	7.28	1.894	0.4716	3767	11.64	9.771	8.69	7.888	2.15	1.019	-4.089	9.628	1
273.6	54.15	1.3	0.564	61.35	7.129	0.1812	3231	16.82	14.3	12.9	12.13	3.8	1.056	-4.471	11	2
273.6	67.08	1.797	2.386	5738	1.582	1.612	8035	9.498	9.331	9.168	9.113	7.2	1.003	-4.703	7.576	1
273.9	43.99	1.782	1.946	21.08	5.729	0.2664	3355	16.09	13.75	12.44	11.67	4.3	1.237	-3.695	13.31	3
274.1	46.77	1.38	0.7164	290.8	3.717	0.5007	3789	14.65	12.78	11.69	10.87	5.3	1.012	-3.772	7.536	2
274.3	56.2	1.448	15.73	97.96	0.9575	1.138	6081	9.064	8.457	8.023	7.725	4.75	1.001	-4.684	11.27	0
274.5	-50.43	2.764	11.66	51.09	2.138	0.8327	5248	9.585	8.729	8.112	7.636	3.8	1.016	-4.809	24.07	0
274.5	76.01	1.895	5.241	831.1	1.638	1.55	6194	10.78	10.2	9.779	9.493	7.2	1.001	-4.772	10.11	0
274.7	38.56	1.738	4.205	10.75	3.579	0.3255	3477	12.77	10.6	9.369	8.604	1.8	1.019	-4.439	17.77	2
274.7	-56.62	2.34	2.479	21.58	5.891	0.3263	3427	15.39	13.14	11.87	11.1	4.25	2.758	-4.32	9.877	3
274.8	-48.59	2.027	9.021	2.733	3.984	0.2636	3351	15.36	13.02	11.71	10.94	3.55	1.614	-3.864	7.542	2
274.9	65.24	3.025	1.734	55.49	6.893	0.4166	3583	15.89	13.8	12.61	11.81	5.65	1.004	-4.23	27.17	3
275	76.94	1.8	26.4	1.111	1.939	0.3604	3485	14.99	12.8	11.57	10.79	4.2	1.179	-4.547	10.27	2
275.2	41	2.514	20.28	0.9942	3.507	0.2754	3384	14.07	11.77	10.48	9.72	2.45	1	-3.501	27.23	2
275.3	69.43	2.252	3.081	2381	1.916	1.533	7096	9.379	9.018	8.748	8.599	6.45	1.009	-4.414	20.37	0
275.9	56.95	3.705	9.116	311.6	2.409	1.233	6622	10.64	10.17	9.821	9.605	6.9	1.135	-4.442	41.93	1
276	56.75	1.874	6.316	22.51	2.428	0.5586	3964	14.54	12.83	11.82	11	5.8	3.164	-4.387	7.639	2
276	43.14	2.139	5.408	6.398	4.385	0.2955	3405	15.17	12.89	11.61	10.84	3.75	1.478	-3.61	11.55	2
276.3	68.16	2.205	19.23	58.95	1.306	0.9723	6124	9.035	8.441	8.012	7.714	4.4	1	-4.291	26	2
276.3	62.59	1.208	3.402	151.2	1.004	0.7477	4775	11.48	10.41	9.651	9.04	4.85	1.022	-4.837	12	1
276.4	62.84	1.916	38.48	0.5639	1.954	0.3286	3429	15.53	13.28	12.01	11.23	4.4	1.009	-4.39	9.475	2
276.5	60.5	4.256	3.759	127.7	5.093	0.7029	4815	14.07	12.96	12.24	11.62	7.3	1.016	-4.837	30.65	3
276.7	69.24	6.445	153.8	6.058	2.1	1.039	6427	12.3	11.77	11.37	11.1	7.95	1.006	-4.707	29.65	0
276.8	-37.46	2.776	6.17	11.65	4.027	0.4325	3668	14.18	12.19	11.05	10.25	4.25	1.073	-3.461	12.95	2
276.9	-54.11	6.306	18.28	15.71	4.397	0.6917	4854	11.42	10.35	9.643	9.035	4.7	1.151	-4.375	75.38	0
277	45.68	2.739	33.36	55.49	1.192	1.432	6138	8.9	8.309	7.891	7.611	5.15	1.003	-4.369	7.816	0
277.1	57.52	1.972	5.711	1.864	7.357	0.14	3177	17.74	15.87	14.44	13.64	4.65	1.009	-3.95	8.026	2
277.1	48	7.42	51.95	4.21	3.524	0.7072	4923	11.42	10.36	9.673	9.087	4.8	1.012	-4.517	128.6	1
277.1	53.47	2.256	3.032	58.74	3.649	0.5541	3969	14.54	12.84	11.83	11.01	5.8	1.036	-3.52	11.24	2
277.2	14.39	16.97	8.76	526.8	9.586	1.519	6792	8.557	8.129	7.813	7.623	5.4	1.021	-4.729	350.6	0
277.2	46.19	1.87	13.19	81.75	1.256	1.005	5781	10.14	9.446	8.955	8.605	5.3	1.001	-4.746	9.112	0
277.4	13.94	2.857	12.56	2.357	4.146	0.318	3425	15.35	13.1	11.83	11.06	4.15	1.431	-4.006	10.72	2
277.5	77.81	2.857	27.65	64.73	1.35	1.213	6471	10.49	9.981	9.609	9.368	6.6	1.013	-4.066	13.36	0
277.6	52.85	2.889	9.377	422.2	2.253	1.437	6397	9.563	9.041	8.646	8.382	5.95	1.007	-4.442	14.41	1
277.7	33.81	1.39	7.289	83.8	1.241	0.7911	5224	8.722	7.861	7.238	6.754	2.8	1.002	-4.68	8.604	0
277.9	55.61	3.432	17.26	14.75	2.599	0.6824	4695	13.97	12.82	12.06	11.4	7	1.002	-3.792	17.4	0
278.1	43.71	2.764	12.86	352.1	1.56	1.41	7244	8.897	8.566	8.307	8.169	5.85	1.003	-4.669	10.38	2
278.5	63.49	1.731	13.44	2.292	2.524	0.3286	3429	15.53	13.28	12.01	11.23	4.4	1.021	-3.487	11.15	2
278.5	3.674	2.879	7.605	2.014	9.89	0.1859	3062	16.93	14.78	13.16	12.38	3.9	2.943	-4.226	8.413	1
278.5	76.79	2.278	15.41	131.3	1.337	1.262	6223	11.59	11.01	10.6	10.32	7.6	1.053	-4.655	8.114	0
278.7	20.43	3.45	15.17	23.1	2.633	0.7073	4985	10.23	9.232	8.567	8.003	3.75	1.025	-4.906	36.37	0
278.8	68.31	1.537	2.582	44.57	2.98	0.4739	3704	15.58	13.6	12.48	11.66	5.9	1.001	-3.979	7.594	2
279	63.2	4.867	4.316	1513	4.111	2.53	5297	7.729	6.901	6.291	5.822	4.4	1.003	-4.422	51.92	1
279	-66.38	2.978	9.158	151.7	2.202	1.016	5929	10.04	9.394	8.93	8.603	5.35	1.001	-4.867	15.71	0
279.1	14.39	1.368	7.567	3.86	2.473	0.2818	3396	13.57	11.3	10.02	9.258	2.05	1.27	-4.329	10.83	2
279.1	60.87	3.222	2.489	2196	3.168	1.512	6368	11.22	10.69	10.3	10.06	7.75	1.059	-4.159	25.22	1
279.1	-31.13	1.701	3.531	444.2	1.85	0.9555	5781	9.804	9.118	8.626	8.27	4.85	1.038	-4.855	8.373	0
279.2	63.11	2.224	5.886	8.407	3.778	0.3684	3493	16.69	14.5	13.26	12.48	5.95	1	-4.364	9.03	3
279.3	68.94	2.661	20.16	3.208	2.45	0.4936	3749	15.44	13.51	12.4	11.59	5.95	1.01	-4.32	11.44	2
279.5	73.62	4.235	11	71.46	3.455	0.7738	5715	13.27	12.56	12.04	11.66	7.75	1.002	-4.262	25.61	0
279.6	62.34	1.659	7.713	1.986	4.596	0.1889	3236	17.11	14.6	13.2	12.43	4.2	1.689	-4.541	11.72	3
279.7	57.87	2.947	27.9	3.658	2.156	0.5823	4090	14.59	13	12.02	11.22	6.2	1.001	-3.52	9.283	0
279.7	-45.08	3.064	5.614	9.911	5.101	0.3806	3537	13.37	11.25	10.05	9.275	2.85	1.105	-4.008	39.66	2
279.9	56.78	2.819	3.978	105.6	3.462	0.6838	4726	13.13	11.96	11.21	10.56	6.15	1.023	-4.123	27.06	0
279.9	68.09	2.565	2.315	8.773	10.96	0.1737	3225	17.09	14.55	13.15	12.38	3.95	1.006	-3.487	46.44	3
279.9	62.22	3.141	25.29	0.3726	5.863	0.1783	3220	18.46	15.91	14.49	13.72	5.35	1.037	-3.677	11.51	2
280	59.22	1.993	1.999	85.85	3.882	0.528	3852	15.15	13.34	12.27	11.45	6.05	1.005	-3.695	10.19	2
280.1	66.08	2.587	31.62	0.9514	2.471	0.3787	3504	16.21	14.03	12.79	12.01	5.55	1	-4.464	8.751	2
280.1	74	1.513	10.28	8.494	1.8	0.4977	3812	12.28	10.45	9.387	8.577	3	1	-4.384	24.02	2
280.1	12.06	2.695	9.951	1.279	7.06	0.1747	3231	15.59	13.07	11.67	10.91	2.5	1.072	-3.616	33.84	2
280.2	74.83	1.399	0.7742	145	4.386	0.3944	3553	15.83	13.7	12.5	11.71	5.4	1.001	-2.681	7.445	4
280.5	49.64	2.35	6.365	7.451	3.95	0.3613	3496	14.4	12.23	11	10.22	3.65	1.003	-4.029	23.01	2
280.5	68.33	3.618	8.142	394.8	2.531	1.4	6295	11.26	10.71	10.31	10.04	7.55	1.003	-4.165	20.12	2
280.6	66.28	2.464	5.096	563.2	2.039	1.314	6095	11.34	10.72	10.3	10.01	7.35	1.022	-4.104	10.28	0
280.7	69.29	1.734	3.026	4370	1.419	1.461	8551	10.55	10.46	10.34	10.32	8.25	1.025	-4.159	8.374	2
281	42.8	1.86	4.542	81.7	2.324	0.6674	4653	12.33	11.16	10.38	9.714	5.25	1.014	-4.901	9.954	0
281	60.57	2.494	1.92	12.78	10.55	0.1915	3230	19.17	16.64	15.23	14.45	6.25	1.082	-4.345	8.816	3
281	-51.05	2.247	6.588	121.7	2.187	0.8024	5458	10.15	9.366	8.8	8.372	4.5	1.004	-4.708	14.09	1
281.1	72.67	1.8	3.855	196.8	2.097	0.7803	5236	12.11	11.24	10.62	10.13	6.15	1.007	-4.7	12.14	0
281.3	33.27	3.733	12	473.4	1.966	1.946	6607	8.38	7.912	7.572	7.363	5.65	1.031	-4.48	12.57	1
281.5	-36.32	2.148	5.446	6.215	4.523	0.2887	3403	13.7	11.43	10.16	9.398	2.25	1.443	-3.697	23.32	2
281.5	50.63	2.995	6.911	22.29	3.508	0.5642	4093	13.69	12.11	11.14	10.34	5.25	1.004	-4.029	18.8	0
281.6	70.51	2.659	29.36	0.8879	2.726	0.349	3459	16.65	14.42	13.16	12.38	5.7	1.014	-3.61	8.742	2
281.7	37.7	1.898	3.691	16.31	3.864	0.3664	3526	12.21	10.09	8.895	8.123	1.6	1.005	-4.089	45.1	3
281.7	62.01	3.28	45.96	89.81	1.022	1.667	7534	8.967	8.698	8.492	8.398	6.5	1.001	-4.035	8.613	1
281.7	72.33	2.967	52.41	0.3633	2.679	0.3249	3414	16.91	14.63	13.35	12.57	5.7	1.146	-3.347	7.819	2
281.8	37.79	1.999	4.316	504.6	2.128	1.032	6053	9.22	8.611	8.167	7.854	4.65	1.002	-4.165	11.78	2
281.8	64.77	2.716	10.16	1.698	5.843	0.2185	3274	17.99	15.52	14.15	13.38	5.5	1.019	-3.772	8.326	2
281.9	74.44	2.431	14.76	379.8	1.247	1.516	7568	10.5	10.23	10.02	9.913	7.8	1	-4.104	8.389	0
281.9	49.93	2.63	11.1	3.032	3.945	0.3305	3445	13.96	11.73	10.48	9.709	2.9	1.022	-4.427	44.84	2
282	-36.97	2.126	2.047	21.92	6.446	0.2821	3374	15.5	13.19	11.89	11.12	3.9	1.096	-3.681	13.2	3
282.1	56.25	1.825	1.85	34.21	4.963	0.341	3444	16.02	13.78	12.51	11.74	5	1.215	-3.501	17.82	2
282.2	62.13	2.199	6.594	1196	1.344	1.667	7534	8.967	8.698	8.492	8.398	6.5	1.001	-3.91	7.512	1
282.3	62.66	1.384	2.46	9.111	5.342	0.1889	3236	17.11	14.6	13.2	12.43	4.2	1	-3.852	14.32	3
282.3	37.45	1.756	21.08	60.88	1.112	1.032	6053	9.22	8.611	8.167	7.854	4.65	1.003	-4.739	7.967	2
282.3	56.33	1.986	9.024	339.1	1.359	1.391	6339	10.63	10.09	9.697	9.441	6.95	1	-4.431	9.15	0
282.4	53.83	1.72	2.816	12.94	5.026	0.265	3346	16.28	13.92	12.6	11.83	4.45	1.035	-4.219	8.305	3
282.5	69.27	2.57	20.65	2.786	2.404	0.4739	3704	15.58	13.6	12.48	11.66	5.9	1	-3.697	10.66	2
282.6	60	2.693	12.37	49.46	2.177	0.7537	5495	12.62	11.85	11.29	10.86	6.85	1.148	-4.749	12.88	1
283.2	33.44	1.441	0.5734	179.3	5.873	0.3581	3485	15.46	13.27	12.03	11.25	4.65	1.054	-4.329	9.123	3
283.2	43.65	0.7054	0.7673	38.12	0.7578	0.172	3231	15.27	12.75	11.36	10.59	2.15	1.015	-4.574	9.614	4
283.3	73.61	3.108	2.778	18.24	7.446	0.3249	3414	16.91	14.63	13.35	12.57	5.7	1.086	-3.525	28.68	2
283.3	65.86	2.95	2.799	53.81	5.021	0.5255	3842	15.34	13.51	12.44	11.62	6.2	1.193	-4.029	23.64	3
283.4	62.26	3.579	10.16	2.075	6.788	0.2475	3322	16.85	14.46	13.12	12.36	4.8	1.001	-4.497	30.27	0
283.8	65.76	3.286	6.295	769.9	2.409	1.415	6871	9.986	9.569	9.256	9.07	6.7	1.005	-4.165	29.54	0
283.9	62.6	1.766	2.819	1782	1.823	1.431	6397	11.24	10.71	10.32	10.07	7.65	1.005	-4.694	9.304	0
284	-39.46	2.33	11.39	1.711	4.55	0.2374	3326	13.8	11.43	10.11	9.35	1.7	1.114	-3.779	18.52	2
284	-53.56	2.307	8.782	5.135	3.445	0.3722	3505	14.82	12.65	11.43	10.65	4.15	1.02	-4.008	7.87	2
284	75.91	3.686	4.251	3195	2.439	2.376	6998	8.629	8.254	7.971	7.815	6.6	1.01	-4.066	14.34	1
284	59.72	1.644	16.13	167.6	0.9533	1.457	6281	9.269	8.717	8.317	8.052	5.65	1.001	-4.876	9.701	0
284.3	69.92	1.604	12.25	6.802	1.773	0.5044	3808	14.18	12.33	11.26	10.44	4.9	1.001	-4.439	10.11	2
284.4	40.57	1.927	12.33	28.67	1.616	0.7134	4909	11.75	10.76	10.04	9.462	5.2	1.085	-4.938	7.805	0
284.4	24.12	2.683	15.37	46.85	1.944	0.8211	5636	9.475	8.752	8.226	7.835	4.05	1.02	-4.668	24.98	0
284.5	74.38	1.941	141.2	0.1032	1.226	0.3351	3465	14.28	12.07	10.83	10.06	3.3	1.035	-3.52	11.92	2
284.6	68.25	2.54	14.7	16.44	2.107	0.6698	4596	13.87	12.66	11.86	11.17	6.7	1.001	-3.343	8.116	1
284.6	63.36	1.865	11.89	78.52	1.38	0.9458	5610	12.29	11.55	11.02	10.63	7.15	1.06	-4.774	7.34	2
284.7	68.21	3.892	14.52	2013	1.406	2.238	1.019e+04	7.907	7.98	7.965	8.008	7.05	1.001	-4.159	13.19	1
284.8	54.86	3.808	12.87	402.9	1.905	1.659	7079	9.769	9.4	9.128	8.979	7	1.009	-4.066	10.81	0
284.8	57.21	2.323	7.351	13.37	2.966	0.5071	3794	15.17	13.29	12.21	11.39	5.85	1.009	-3.599	13.95	1
284.9	64.19	3.154	36.88	1.529	2.302	0.4968	3816	14	12.16	11.09	10.27	4.7	1.099	-4.493	32.61	2
285.2	79.05	2.798	6.265	392.1	2.276	1.211	6124	11.26	10.66	10.23	9.936	7.1	1.012	-4.35	13.65	2
285.3	67.38	3.846	21.3	68.32	2.021	1.11	6223	9.818	9.246	8.835	8.556	5.55	1.008	-4.369	48.72	1
285.3	42.27	2.169	2.497	7.907	9.223	0.172	3231	15.27	12.75	11.36	10.59	2.15	1.07	-4.293	38.65	4
285.3	35.81	1.32	0.6315	51.91	7.341	0.1797	3228	17.2	14.67	13.27	12.5	4.15	1.384	-3.468	8.145	3
285.4	69.67	4.459	205.2	5.998	1.098	1.354	6516	10.34	9.842	9.472	9.232	6.7	1.003	-4.758	23.82	1
285.4	-32.5	3.863	21.3	41.75	2.151	0.9858	5754	10.26	9.564	9.065	8.705	5.35	1.011	-4.591	18.54	0
285.5	44.27	2.928	13.99	4.282	3.189	0.4545	3669	14.12	12.13	11	10.19	4.3	1.178	-4.029	17.51	2
285.5	38	2.257	8.877	541	1.468	1.739	6412	8.432	7.916	7.54	7.296	5.3	1.002	-4.7	7.809	2
285.7	74.59	1.818	41.4	0.5301	1.736	0.3351	3465	14.28	12.07	10.83	10.06	3.3	1.012	-3.487	15.45	2
286	33.12	2.198	4.132	9.93	4.92	0.3076	3406	15.63	13.35	12.07	11.3	4.3	1.012	-4.32	13.47	3
286.1	75.41	2.786	3.45	1083	2.85	1.179	6501	11.81	11.31	10.93	10.69	7.85	1.001	-4.163	16.34	0
286.3	34.39	3.396	5.865	33.52	4.083	0.5944	4201	12.36	10.87	9.946	9.158	4.25	1.326	-4.492	32.61	2
286.3	68.03	1.493	2.283	1480	2.144	1.08	6383	11.19	10.65	10.26	9.997	6.95	1.009	-4.558	10.07	2
286.3	63.01	3.15	2.105	4.645e+04	1.81	2.382	1.191e+04	8.361	8.496	8.556	8.639	8	1.003	-4.675	29.71	0
286.5	31.7	1.881	9.665	3.199	3.207	0.3076	3406	15.63	13.35	12.07	11.3	4.3	1.049	-3.772	7.847	3
286.5	62.97	17.23	10.2	373.9	13.06	1.248	6637	11.72	11.24	10.86	10.62	7.9	1.109	-4.135	478.7	1
286.5	62.2	1.74	13.29	28.24	1.388	0.7597	4898	11.68	10.68	9.956	9.375	5.25	1.038	-4.68	10.71	1
286.6	24.77	2.28	9.214	1.398	6.174	0.1744	3227	16.82	14.29	12.89	12.12	3.7	8.301	-4.384	8.033	2
286.6	-14.39	2.097	5.092	22.86	3.031	0.509	3836	13.14	11.32	10.27	9.454	3.95	1.098	-4.114	10.71	2
286.7	-64.08	1.887	6.446	2.404	5.659	0.1816	3238	15.63	13.13	11.74	10.97	2.65	1.001	-3.923	9.923	2
286.7	20.44	2.52	16.11	16.25	2.011	0.6766	4712	12.2	11.07	10.31	9.664	5.25	1.135	-4.123	10.59	0
286.8	58.16	2.261	6.207	252.5	1.868	1.07	5821	11.51	10.82	10.34	10.01	6.85	1.028	-4.644	14.42	0
286.8	38.86	2.772	34.77	20.8	1.432	0.9382	5741	11.24	10.54	10.04	9.67	6.2	1.029	-4.775	9.049	0
286.9	61.53	2.826	17.99	7.241	2.347	0.5923	4179	14.38	12.86	11.92	11.12	6.2	1.041	-4.329	12.95	1
287	59.9	2.921	17.77	108.8	1.747	1.234	6166	11.59	11.01	10.58	10.29	7.5	1.004	-4.669	14.09	0
287.1	54.63	16.04	7.131	146.5	11.72	0.9466	5572	11.32	10.56	10.02	9.632	6.15	1.014	-4.735	571.9	1
287.1	64.2	2.982	4.569	1375	2.15	1.543	7063	11.09	10.71	10.44	10.29	8.15	1.006	-4.035	16.21	2
287.2	57.02	3.622	22.62	80.1	1.863	1.155	6486	11.24	10.74	10.37	10.12	7.25	1.02	-4.291	14.22	2
287.2	69.65	1.525	12.63	100.3	1.034	1.067	5848	9.143	8.47	7.994	7.66	4.5	1.002	-4.712	14.57	1
287.3	22.87	2.163	4.122	4.214	7.554	0.1782	3231	16.76	14.24	12.84	12.07	3.7	2.109	-3.616	14.69	2
287.3	66.03	1.581	5.605	18.85	2.27	0.4968	3816	14	12.16	11.09	10.27	4.7	1.005	-4.464	15.7	2
287.3	58.82	2.096	12.84	11.35	1.989	0.5923	4179	14.38	12.86	11.92	11.12	6.2	1.07	-3.52	8.061	1
287.4	64.94	3.214	21.59	45.82	1.83	0.9484	6012	12.76	12.13	11.67	11.35	7.95	1.046	-4.682	11.64	2
287.6	65.31	2.636	20.54	0.5987	4.782	0.2029	3260	16.18	13.7	12.33	11.56	3.5	1.002	-4.089	45.75	3
287.6	65.03	1.939	9.382	66.91	1.625	0.8202	5284	12.64	11.79	11.18	10.71	6.85	1.058	-4.708	8.799	0
287.7	-39.5	1.185	3.74	7.55	2.171	0.2374	3326	13.8	11.43	10.11	9.35	1.7	1.004	-3.67	12.12	2
287.8	35.53	1.907	16.3	2.519	2.244	0.3884	3568	12.49	10.41	9.23	8.451	2.1	1.046	-3.548	12.48	1
287.8	73.11	3.131	4.776	38.35	4.117	0.5854	4073	15.62	14.01	13.03	12.21	7.2	1.001	-3.779	13.64	1
288	67.84	2.38	9.707	7.623	2.878	0.4739	3704	15.58	13.6	12.48	11.66	5.9	1.002	-3.695	11.29	2
288	76.07	3.378	9.899	16.18	3.387	0.5855	4209	13.24	11.75	10.82	10.04	5.1	1.063	-4.114	46.66	1
288.1	-75.86	3.981	4.27	230.1	3.947	0.8585	5470	9.684	8.903	8.341	7.918	4.2	1	-4.809	54.37	2
288.5	64.94	3.013	6.155	7.7	4.979	0.3619	3492	15.72	13.53	12.3	11.52	4.95	1.151	-4.364	26.72	1
288.6	62.63	2.513	11.24	2.44	3.976	0.2983	3402	15.96	13.68	12.39	11.62	4.55	1	-4.464	27.61	3
288.6	29.93	3.607	20.29	21.66	2.356	0.7469	5333	10.98	10.16	9.566	9.107	5.05	1.07	-4.554	17.52	1
288.7	67.32	2.323	91.45	9.788	0.7781	1.11	6223	9.818	9.246	8.835	8.556	5.55	1.006	-4.413	10.76	1
288.7	77.23	1.449	4.854	90.24	1.86	0.6958	4813	13.05	11.97	11.25	10.63	6.3	1.013	-3.952	7.39	1
288.7	76.21	0.9899	2.602	277.4	0.531	0.7609	5047	10.87	9.941	9.266	8.732	4.65	1.009	-4.545	8.818	1
289.1	60.79	1.227	5.423	6.881	1.712	0.3095	3419	15.43	13.17	11.9	11.12	4.15	1.061	-4.029	8.14	2
289.1	46.58	1.103	1.725	19.86	2.235	0.2294	3304	15.36	12.95	11.61	10.84	3.1	1.285	-4.5	11.13	3
289.2	44.36	17.32	3.767	600	14.75	1.07	6109	10.58	9.985	9.554	9.256	6.15	1.085	-4.858	465.8	1
289.2	64.84	3.846	32.12	19.28	2.085	0.8615	5662	13.11	12.39	11.86	11.48	7.8	1.052	-4.523	14.55	1
289.3	59.86	3.724	9.024	1.186	10.36	0.1601	3166	18.37	15.81	14.38	13.63	5.45	1.481	-4.008	30.99	1
289.4	71.04	8.361	5.722	2070	4.801	1.783	7998	10.25	10.07	9.906	9.848	8.15	1.025	-4.104	108.5	1
289.5	25.44	5.513	18.74	141.7	2.712	1.409	6486	7.021	6.523	6.164	5.933	3.5	1.017	-4.663	48.43	2
289.9	85.91	2.562	32.5	1.21	2.183	0.429	3624	14.56	12.52	11.36	10.56	4.5	1.138	-4.5	9.724	2
290	58.11	2.148	7.302	361.7	1.671	1.155	6486	11.24	10.74	10.37	10.12	7.25	1.051	-4.515	10.15	2
290	36.32	2.406	4.302	4.439	7.766	0.192	3244	16.29	13.79	12.4	11.64	3.45	1.273	-4.457	17.08	3
290	57.83	3.483	22.89	19.48	2.145	0.7902	5284	11.87	11.02	10.41	9.944	6	1.002	-4.809	27.18	0
290	68.24	2.731	6.303	166.9	2.508	0.8643	5689	13.09	12.37	11.85	11.46	7.8	1.02	-4.731	9.778	1
290	68.96	1.403	1.745	34.07	3.998	0.3251	3427	15.61	13.35	12.08	11.31	4.45	1.001	-4.174	15.96	3
290.1	-46.84	2.679	16.52	26.76	1.953	0.7536	5200	10.31	9.442	8.812	8.319	4.25	1.025	-4.644	17.78	0
290.1	63.08	2.334	3.255	6.979	7.891	0.2029	3260	16.18	13.7	12.33	11.56	3.5	1	-4.114	70.75	3
290.1	63.52	2.948	5.947	1030	2.047	1.429	7362	9.641	9.333	9.093	8.97	6.7	1.023	-4.165	24.86	1
290.2	65.35	1.075	13.95	1.002	1.121	0.2029	3260	16.18	13.7	12.33	11.56	3.5	1	-4.517	9.458	3
290.2	46.68	2.12	7.961	9.379	2.794	0.4602	3694	14.59	12.63	11.5	10.69	4.85	1.04	-4.5	8.592	2
290.4	-77.99	2.017	7.902	5.373	3.284	0.3513	3486	13.32	11.14	9.917	9.145	2.5	1.009	-3.661	16.26	2
290.4	75.14	2.082	21.66	1.394	2.364	0.3556	3480	15.54	13.34	12.1	11.32	4.7	1.023	-3.864	9.01	2
290.5	58.77	2.087	26.77	1.294	2.045	0.3943	3548	15.39	13.27	12.06	11.27	4.95	1.202	-4.471	7.981	2
290.5	60.72	1.46	2.833	15.32	4.131	0.2983	3402	15.96	13.68	12.39	11.62	4.55	1.225	-4.355	13.71	3
290.6	33.64	1.79	0.9989	100	5.324	0.3867	3544	14.77	12.65	11.45	10.67	4.3	1.102	-3.677	9.151	3
290.9	48.95	2.676	21.96	23.64	1.573	0.8766	5297	11.17	10.31	9.709	9.26	5.55	1.334	-4.78	10.43	1
291	-45.32	1.533	1.858	24.53	4.795	0.2811	3385	15.03	12.73	11.44	10.67	3.45	1.022	-3.836	10.66	3
291	72.86	2.432	10.18	4.765	3.266	0.3986	3538	16.36	14.22	13	12.21	5.9	1.618	-3.487	9.398	2
291.1	-45.43	1.75	3.646	15.92	3.553	0.3626	3519	13.26	11.12	9.916	9.141	2.6	1	-4.5	19.85	3
291.1	78.91	2.049	7.103	600.5	1.485	1.314	6982	8.916	8.525	8.231	8.06	5.55	1	-4.424	13.53	1
291.1	68.13	2.696	25.65	39.02	1.388	1.067	5848	9.143	8.47	7.994	7.66	4.5	1.003	-4.742	33.54	1
291.3	-46.75	2.353	18.01	16.15	1.7	0.7048	4864	10.37	9.366	8.637	8.046	3.75	1.01	-4.938	14.93	0
291.5	57.71	2.61	15.01	17.7	2.082	0.6785	4720	12.26	11.09	10.33	9.689	5.25	1.046	-4.128	15.71	3
291.8	-45.01	1.762	1.868	33.78	4.812	0.3377	3456	13.98	11.77	10.52	9.752	3	1.172	-4.355	14.97	3
291.9	65.87	2.217	33.31	1.375	1.824	0.4606	3673	15.3	13.3	12.16	11.36	5.5	1.005	-4.045	9.399	3
292	75.95	6.98	5.291	2564	4.16	1.934	7889	7.315	7.128	6.954	6.889	5.35	1	-4.165	103.1	1
292	-42.7	1.912	2.026	25.55	5.549	0.305	3404	15.2	12.92	11.64	10.87	3.85	1.032	-4.104	9.773	2
292.3	64.75	2.562	19.46	17.78	1.888	0.7397	4927	12.86	11.83	11.15	10.56	6.4	1.001	-4.612	13.75	0
292.6	-1.429	1.911	2.091	75.24	3.832	0.5075	3822	12.21	10.4	9.336	8.527	3	1.037	-3.661	14.16	3
292.6	65.02	2.272	13.84	1.263	4.204	0.2333	3311	15.41	13.01	11.67	10.9	3.2	1.045	-3.95	42.79	2
292.8	-45.85	2.749	7.668	5.907	4.222	0.3626	3519	13.26	11.12	9.916	9.141	2.6	1	-4.449	38.62	3
292.8	57.05	3.063	42.14	8.708	1.534	0.7948	5297	12.09	11.25	10.65	10.18	6.25	1.033	-4.722	10.57	1
292.8	59.02	1.372	3.994	331.7	1.297	0.9728	5585	10.28	9.525	8.997	8.616	5.2	1.002	-4.239	8.367	2
292.9	-45.92	2.386	7.296	3.96	4.587	0.2811	3385	15.03	12.73	11.44	10.67	3.45	1.001	-3.923	16.87	3
292.9	61.27	1.715	0.8482	1.616e+04	2.367	1.79	6839	9.572	9.157	8.846	8.662	6.8	1.01	-4.067	13	0
293	-60.53	3.668	3.819	61.85	5.004	0.5978	4244	12.37	10.91	10	9.222	4.35	1.03	-4.008	35.61	1
293.1	64.34	1.899	2.566	41.93	3.711	0.4606	3673	15.3	13.3	12.16	11.36	5.5	1.001	-4.471	16.14	3
293.3	65.22	2.541	124.7	0.2049	1.385	0.4353	3610	15.67	13.61	12.44	11.64	5.6	1.02	-3.695	7.347	3
293.5	45.99	6.277	4.353	548.2	5.327	1.2	5957	10.44	9.791	9.341	9.033	6.15	1.082	-4.628	72.86	0
293.5	75.24	1.872	1.665	46.81	4.916	0.3722	3501	15.64	13.47	12.24	11.45	4.95	1.032	-3.681	21.3	3
293.6	67.2	3.659	82.86	9.825	1.288	1.055	6109	10.22	9.623	9.19	8.892	5.75	1.004	-4.009	17.79	0
293.8	66.85	2.238	36.76	1.044	1.85	0.4353	3610	15.67	13.61	12.44	11.64	5.6	1.006	-4.439	8.894	3
294.2	60.54	4.752	158.3	2.886	1.355	0.9583	5821	12.67	11.99	11.51	11.15	7.75	1.017	-4.401	13.11	0
294.4	65.17	1.66	5.679	306.1	1.453	1.06	5943	10.23	9.586	9.127	8.805	5.65	1.015	-4.8	8.242	1
294.6	62.72	1.335	5.649	286.1	1.07	0.9544	6067	11.02	10.42	9.975	9.667	6.3	1.001	-4.431	8.946	0
294.9	57.44	2.573	22.96	0.4045	5.162	0.1719	3220	17.37	14.83	13.42	12.65	4.2	2.238	-3.501	9.717	3
294.9	-78.14	2.135	6.689	6.074	3.764	0.3374	3445	15.23	13	11.74	10.96	4.2	1.013	-3.61	8.51	2
295	-58.18	2.167	13.85	3.065	2.699	0.3876	3544	13.82	11.71	10.51	9.724	3.35	1.026	-3.622	9.464	3
295.1	44.25	1.088	0.5135	110.2	2.969	0.2436	3337	14.02	11.66	10.35	9.587	2	1.24	-3.589	19.9	2
295.3	73.19	2.955	39.87	31.16	1.312	1.08	6353	11.7	11.15	10.76	10.49	7.45	1.013	-4.7	11.94	0
295.6	60.66	2.902	9.228	44.58	2.664	0.7236	4914	13.37	12.34	11.65	11.06	6.85	1.038	-3.952	16.06	0
295.8	40.03	1.664	2.646	22	3.995	0.3461	3459	15.18	12.97	11.72	10.94	4.25	1.405	-3.779	7.725	2
295.9	64.23	1.351	2.532	39.88	2.417	0.4466	3656	14.75	12.74	11.59	10.79	4.85	2.665	-4.114	8.532	2
296.1	71.08	1.98	6.949	20.51	2.436	0.5632	3997	14.4	12.72	11.72	10.9	5.75	1.109	-4.439	8.704	2
296.7	57.41	2.204	40.61	4.694	1.277	0.6785	4720	12.26	11.09	10.33	9.689	5.25	1.001	-4.457	8.058	3
296.8	63.75	2.311	1.768	48.94	5.627	0.3888	3571	12.22	10.15	8.977	8.198	1.85	1.019	-4.114	194.7	3
296.9	71.63	2.109	9.36	1.331	5.813	0.1712	3220	17.79	15.24	13.83	13.06	4.6	2.135	-4.23	10.4	0
297	-1.947	3.947	5.236	24.7	5.284	0.5313	3886	14.1	12.33	11.28	10.46	5.1	1.004	-4.5	21.76	2
297.2	75.95	3.248	49.72	6.82	1.528	0.7939	5272	11.77	10.92	10.31	9.834	5.9	1.092	-4.712	20.11	1
297.2	61.36	3.556	24.48	26.35	1.93	0.9059	5585	11.2	10.45	9.92	9.525	5.95	1.006	-4.422	23.02	0
297.3	56.25	3.441	9.273	41.7	2.984	0.7563	4786	12.29	11.23	10.48	9.865	5.7	1.048	-4.535	24.09	1
297.4	60.35	2.083	12.98	2.952	2.785	0.3662	3493	14.98	12.8	11.57	10.79	4.25	1.01	-3.61	10.67	1
297.4	61.8	1.865	9.591	3.716	2.894	0.3376	3449	16.18	13.94	12.68	11.9	5.15	1.211	-4.492	7.801	2
297.4	68.35	1.153	17.42	2.511	0.7635	0.4055	3597	12.77	10.72	9.558	8.773	2.55	1.02	-4.029	14.42	1
297.5	40.88	2.382	6.861	208	1.899	1.047	5794	8.224	7.535	7.052	6.711	3.5	1.012	-4.644	24.35	3
297.5	16.08	2.38	7.035	6.293	3.965	0.3517	3490	13	10.83	9.61	8.839	2.2	1.148	-3.979	24.81	3
297.8	-58.58	1.366	1.1	1049	2.173	0.8062	5188	6.468	5.593	4.961	4.47	0.55	1.001	-4.492	18.53	0
298	61.7	2.395	20.96	1.311	2.815	0.3376	3449	16.18	13.94	12.68	11.9	5.15	1.289	-3.273	7.352	2
298	76.9	4.862	4.162	197.1	4.87	0.8565	5200	12.89	11.99	11.36	10.89	7.1	1.268	-4.239	18.13	1
298.2	66.48	1.25	5.938	137.5	0.9099	0.8142	5433	11.65	10.85	10.28	9.846	6	1	-4.767	8.265	1
298.3	70.71	2.708	76.55	20.93	0.8604	1.429	6412	8.951	8.427	8.057	7.818	5.4	1	-4.414	12.99	1
298.4	-7.557	1.925	10.06	1.653	4.372	0.211	3277	15.33	12.89	11.52	10.76	2.8	1.014	-4.427	14.08	3
299.2	64.09	2.479	27.33	1.27	2.411	0.3888	3571	12.22	10.15	8.977	8.198	1.85	1.051	-3.347	20.78	3
299.2	4.146	2.285	6.548	156.5	2.183	0.8342	5715	10.22	9.523	9.012	8.636	4.9	1.051	-4.722	8.86	1
299.3	74.53	3.214	6.621	6.772	5.255	0.3556	3480	15.54	13.34	12.1	11.32	4.7	1.002	-3.548	38.43	2
299.3	-29.02	1.589	17.88	6.29	1.482	0.5427	4129	6.266	4.782	3.862	3.08	-2.1	1.001	-4.5	15.76	0
299.4	66.58	2.382	94.22	4.83	0.9328	0.8755	5689	11.9	11.19	10.67	10.28	6.65	1.053	-4.809	8.246	1
299.6	17.22	3.097	5.165	9.918	5.512	0.3606	3500	13.63	11.47	10.25	9.477	2.9	1.084	-3.85	29.46	2
300.6	74.56	1.312	2.339	21.67	2.907	0.3124	3421	15	12.74	11.47	10.7	3.75	1.085	-4.541	10.78	3
300.9	50.31	1.891	0.765	143	6.252	0.3858	3534	14.72	12.58	11.38	10.59	4.2	1.102	-4.493	23.53	3
301.5	10.69	1.6	8.429	4.506	2.644	0.3371	3461	13.82	11.61	10.37	9.602	2.85	1.072	-3.661	8.164	1
301.9	66.9	2.152	3.697	4.849	7.83	0.178	3224	17.43	14.9	13.49	12.72	4.35	1.008	-4.559	20.92	3
302	-42.9	3.346	7.589	173.8	2.538	1.034	5754	9.748	9.043	8.549	8.199	4.95	1.011	-4.749	21.75	0
302.3	16.06	1.265	0.6754	149.4	3.473	0.3606	3500	13.63	11.47	10.25	9.477	2.9	1.258	-3.622	10.9	3
302.3	72.71	3.36	6.576	104.1	3.163	0.7607	5395	12.19	11.38	10.8	10.35	6.35	1	-4.71	37.83	1
302.3	70.56	8.369	32.2	12.52	4.353	0.7607	5395	12.19	11.38	10.8	10.35	6.35	1.275	-4.855	92.56	1
302.4	66.49	2.198	13.34	0.8765	5.206	0.178	3224	17.43	14.9	13.49	12.72	4.35	1.457	-3.499	12.3	3
302.7	-35.62	6.877	4.458	101.4	7.64	0.6909	4835	11.79	10.72	10	9.389	5.05	1.008	-4.239	104.2	1
302.9	64.61	2.285	7.59	31.98	2.459	0.6323	4445	12.28	10.98	10.14	9.406	4.75	1.013	-4.464	20.18	0
303.6	76.27	1.656	0.54	196.6	6.483	0.3595	3481	15.26	13.07	11.83	11.05	4.45	1	-4.174	12.28	2
303.7	56.07	2.135	4.852	630.8	1.737	1.284	6310	9.498	8.944	8.562	8.314	5.65	1.003	-4.669	10.33	1
303.7	69.42	2.168	3.633	28.97	3.664	0.4703	3740	12.72	10.81	9.716	8.912	3.15	1.012	-3.923	29.44	2
303.7	66.62	3.666	9.278	324.7	2.252	1.35	6516	10.39	9.894	9.541	9.319	6.8	1.051	-4.698	22.12	2
303.9	68.2	2.192	10.09	9.154	2.531	0.5107	3820	13.72	11.89	10.82	10.01	4.5	1.117	-4.355	14	3
304	-76.64	2.699	7.146	4.848	4.826	0.3092	3432	13.58	11.34	10.09	9.32	2.35	1.088	-3.562	31.43	2
304	75.73	3.132	2.203	3225	3.092	1.521	6776	10.31	9.881	9.562	9.371	7.15	1.03	-4.165	17.24	0
304.2	8.443	1.768	0.839	2.746e+04	1.984	1.81	8091	7.208	7.065	6.926	6.888	5.25	1.012	-4.876	8.115	0
304.2	62.92	2.141	7.274	1.814	5.378	0.1872	3195	16.89	14.39	12.98	12.24	4.35	1.009	-4.104	13.81	2
304.8	-30.78	3.221	9.142	12.51	3.576	0.5319	3961	12.48	10.78	9.775	8.964	3.65	1	-4.219	25.87	2
305.1	-66	3.078	2.616	8.416	11.62	0.1895	3240	17.41	14.9	13.5	12.73	4.5	1.189	-2.472	16.89	3
306.1	-40	2.499	20.73	3.728	2.197	0.5176	3877	13.42	11.64	10.6	9.785	4.35	1	-4.219	9.03	2
306.6	76.61	2.448	20.37	1.259	3.089	0.3187	3427	14.59	12.34	11.07	10.3	3.4	1.015	-3.525	23.68	3
306.7	-41.14	1.937	5.634	7.646	3.62	0.3371	3452	14.75	12.53	11.28	10.51	3.75	1.033	-4.471	9.823	2
307.1	51.58	1.993	3.454	306.9	2.205	0.8918	5383	10.34	9.522	8.941	8.505	4.85	1.307	-4.767	9.835	2
307.4	62.02	2.735	39.07	20.69	1.199	1.053	5808	11.05	10.35	9.877	9.545	6.35	1.015	-4.716	7.586	0
307.5	25.36	2.306	6.947	13.81	3.056	0.4977	3771	14.39	12.51	11.41	10.6	5	1.606	-4.449	8.234	1
307.6	-42.04	2.246	7.097	7.298	3.528	0.382	3538	13.57	11.45	10.25	9.465	3.05	1.001	-4.517	16.34	2
307.9	-27.71	1.938	17.79	0.4476	6.258	0.1625	2844	14.25	11.67	9.781	8.993	0	1.02	-4.174	42.95	2
308.4	27.23	1.317	3.033	22.02	2.367	0.3773	3523	13.73	11.59	10.38	9.602	3.15	1.446	-3.959	7.752	2
308.5	25.6	1.147	6.353	98.79	0.6364	0.8224	5117	8.512	7.601	6.949	6.443	2.55	1.048	-4.674	7.779	1
308.8	32.75	19.66	1.443	1478	24.61	0.9266	5861	10.5	9.839	9.363	9.021	5.55	1.268	-4.775	917.6	2
308.9	12.51	4.054	3.621	795	3.9	1.162	6194	8.53	7.956	7.543	7.262	4.35	1.024	-4.009	25.6	0
309.2	-8.082	2.445	9.965	1.324	6.255	0.1804	3233	16.32	13.8	12.41	11.64	3.3	1.001	-3.959	11.28	1
309.4	-27.38	2.827	3.84	3.456	14.82	0.1625	2844	14.25	11.67	9.781	8.993	0	1	-4.464	136.6	2
309.6	-44.65	3.75	7.568	16.57	4.388	0.5389	3964	12.03	10.35	9.344	8.533	3.25	1	-4.409	54.18	1
309.9	-69.39	1.674	2.56	12.93	5.317	0.2458	3324	16.16	13.77	12.44	11.67	4.1	1.07	-3.95	10	3
310	-26.47	1.674	2.715	669.9	1.97	1.036	5649	9.94	9.206	8.688	8.316	5.05	1.003	-4.523	7.512	1
310.1	30.38	1.989	3.357	17.52	4.223	0.3615	3489	14.61	12.43	11.2	10.43	3.85	1.975	-4.029	7.818	3
310.2	-84.28	1.601	1.395	10.66	9.746	0.143	3034	16.98	14.78	13.16	12.38	3.3	1.117	-4.471	7.462	3
310.2	-77.93	3.146	13.29	68.82	2.14	0.9455	5649	10.85	10.12	9.599	9.217	5.75	1	-4.688	17.3	1
310.5	18.79	3.413	6.129	3.739	8.053	0.234	3306	16.22	13.81	12.46	11.7	4	3.203	-4.559	23.89	0
310.6	-67.7	2.938	5.841	2.884	8.512	0.1895	3240	17.41	14.9	13.5	12.73	4.5	1.118	-3.923	13	3
310.7	16.86	1.329	2.175	52.04	2.363	0.45	3715	13.37	11.44	10.33	9.528	3.65	1.043	-3.677	8.988	3
310.8	-47.54	2.009	5.668	4.685	4.7	0.2523	3341	15.25	12.89	11.57	10.8	3.3	1.034	-3.779	12.97	1
310.8	64.91	2.029	37.63	0.5015	2.222	0.3005	3398	15.45	13.16	11.88	11.11	4.05	1.196	-3.661	9.376	2
310.9	-50.99	2.584	18.74	15.33	1.984	0.7037	4772	12.04	10.93	10.2	9.564	5.25	1	-4.403	10.15	1
311.3	61.68	3.524	2.329	159.1	5.365	0.6381	4476	13.29	11.99	11.15	10.43	5.8	1.03	-4.364	34.93	0
311.6	80.94	1.659	38.31	13.02	0.8491	0.8739	5483	9.373	8.599	8.042	7.625	3.95	1.002	-4.659	8.219	1
311.9	-6.799	2.632	6.453	4.308	5.481	0.2681	3360	15.87	13.53	12.22	11.45	4.1	1.096	-4.072	11.92	1
311.9	-4.059	4.79	5.065	1015	3.337	1.483	6855	6.443	6.027	5.729	5.556	3.3	1	-4.291	35.4	0
312.2	-5.292	3.231	6.994	424.2	2.701	1.265	6223	8.098	7.534	7.118	6.833	4.1	1.001	-4.858	25.85	1
312.3	-50.34	3.425	6.824	58.96	3.611	0.7037	4772	12.04	10.93	10.2	9.564	5.25	1.001	-5.009	21.91	1
312.4	-68.91	3.626	6.735	55.11	3.534	0.7203	4710	12.98	11.88	11.09	10.44	6.15	1.003	-4.896	18.13	2
312.4	66.74	1.687	2.03	53.2	3.628	0.4432	3667	14.79	12.79	11.65	10.85	4.9	1.04	-4.559	9.724	3
312.6	-71.31	15.92	25.59	9.295	8.966	0.7203	4710	12.98	11.88	11.09	10.44	6.15	1.053	-4.794	205.3	2
312.9	17.15	2.058	6.277	3.713	4.902	0.2371	3319	14.99	12.61	11.28	10.51	2.85	1.02	-4.456	15.09	2
313	-49.8	2.353	3.215	26.24	4.433	0.425	3617	13.64	11.6	10.44	9.647	3.55	1.001	-3.562	14.92	3
314.2	62.51	1.908	1.889	105.2	3.691	0.5439	3950	13.86	12.15	11.13	10.32	5.05	1.011	-4.493	14.13	3
314.5	-1.191	1.982	3.544	139.5	2.434	0.739	4764	10.07	8.998	8.237	7.619	3.4	1.034	-4.851	18.22	0
314.8	72.73	2.819	15.82	0.467	6.173	0.1544	3135	17.75	15.18	13.73	12.99	4.85	1.26	-2.773	14.69	1
314.9	-47.25	2.5	6.721	6.473	4.145	0.3468	3500	13.05	10.89	9.676	8.905	2.25	1.25	-4.541	19.47	1
315	18.75	4.312	8.869	55.77	3.639	0.7592	5093	11.33	10.42	9.754	9.23	5.15	1.003	-4.554	21.07	1
315.1	77.43	1.738	6.694	5.552	3.254	0.3187	3427	14.59	12.34	11.07	10.3	3.4	1.03	-3.622	15.6	2
315.4	65.51	1.961	9.648	65.18	1.592	0.8572	5212	11.47	10.59	9.961	9.481	5.7	1.019	-4.545	8.885	0
316.7	68.71	6.186	9.703	65.69	4.714	0.8282	5297	12.05	11.21	10.6	10.14	6.3	1.033	-4.84	48.24	1
316.9	18.05	5.928	7.39	53.46	5.51	0.697	4879	11.03	9.946	9.242	8.64	4.3	1.033	-5.004	100	0
317.1	58.03	2.909	42.22	10.09	1.394	0.8573	5358	11.59	10.77	10.19	9.743	6	1.077	-4.853	10.58	1
317.2	10.3	1.697	15.4	1.526	2.563	0.2871	3399	14.23	11.96	10.68	9.913	2.75	1.033	-4.574	10.29	1
317.9	-29.98	2.903	4.451	6.049	7.459	0.2422	3321	15.85	13.46	12.13	11.36	3.75	1.028	-4.174	14.57	2
318	-31.48	2.629	2.165	509.8	3.393	0.875	5260	10.52	9.644	9.032	8.574	4.85	1.169	-4.7	18.06	0
318.1	38.48	3.895	2.547	10.63	13.08	0.2159	3277	16.83	14.38	13.02	12.25	4.35	1.724	-4.427	25.22	2
318.1	60.7	3.701	16.56	3.852	3.642	0.4759	3721	14.1	12.17	11.05	10.25	4.5	1.34	-3.664	21.49	1
318.4	-73.36	2.412	19.07	1.552	2.946	0.3422	3457	14.81	12.6	11.35	10.57	3.85	1.013	-4.471	10.59	2
318.5	64.01	2.634	12.36	147	1.779	1.14	6138	10.52	9.935	9.51	9.217	6.25	1.086	-4.779	9.792	1
319.3	56.27	2.538	10.69	2.581	4.116	0.2949	3406	14.76	12.49	11.21	10.44	3.35	1.348	-4.219	20.77	2
319.4	77.39	2.018	19.01	1.38	2.642	0.3187	3427	14.59	12.34	11.07	10.3	3.4	1	-3.959	16.6	2
319.7	-63.93	3.078	7.192	175.7	2.541	0.9335	5875	10.49	9.823	9.345	9.003	5.55	1.002	-4.239	14.75	1
319.9	-29.02	2.487	2.848	33.75	4.772	0.4407	3650	13.07	11.07	9.93	9.134	3.15	1.002	-3.562	21.88	3
320	20.77	1.347	1.118	108	3.278	0.4204	3640	11.27	9.281	8.144	7.359	1.25	1.001	-3.622	15.18	2
320.2	12.77	1.554	0.551	32.21	13.92	0.1271	3055	16.83	14.69	13.17	12.37	3.05	1.88	-3.52	10.04	3
320.7	41.11	2.24	3.97	11.83	4.767	0.3304	3441	14.37	12.14	10.88	10.11	3.3	1.434	-3.852	22.97	2
321.3	71.24	1.627	8.312	8.062	2.203	0.4384	3676	14.08	12.1	10.97	10.17	4.2	1.01	-4.384	8.536	2
321.6	18	3.495	7.682	240.9	3.24	0.9371	6252	8.973	8.413	7.99	7.695	4.3	1.002	-4.283	29.36	1
321.9	0.7178	3.403	8.305	71.02	2.906	0.8124	5152	11.26	10.36	9.717	9.214	5.3	1.015	-4.646	18.16	1
321.9	47.74	4.91	35.23	2.418	3.33	0.5554	4044	10.89	9.288	8.317	7.514	2.35	1.086	-4.35	106.3	0
322.3	-0.7174	2.847	3.871	4.97	9.558	0.1884	3240	16.2	13.69	12.3	11.53	3.3	1	-4.39	27.21	2
323.2	25.53	1.374	0.6343	103.7	5.757	0.2821	3378	15.69	13.38	12.09	11.32	4.1	1.096	-4.029	7.551	2
323.7	-5.102	2.555	4.824	0.7056	12.5	0.1081	2529	18.3	14.9	12.46	11.63	1.4	1.002	-4.39	19.3	2
324.9	-70.88	2.361	10.5	4.679	3.155	0.3983	3557	14.29	12.18	10.99	10.2	3.9	1	-4.114	9.508	1
325.3	-61.19	1.769	15.3	0.7163	4.117	0.1747	3230	15.8	13.28	11.88	11.11	2.7	1	-3.923	8.735	2
325.5	69.52	1.352	1.202	22.84	6.312	0.184	3236	16.62	14.11	12.71	11.94	3.65	1.869	-4.321	8.31	2
325.6	0.4561	2.2	11.81	54.84	1.696	0.8297	5395	11.05	10.24	9.656	9.212	5.4	1.006	-4.801	7.661	0
325.9	-37.08	3.625	5.466	319.6	3.003	1.095	5861	9.276	8.596	8.127	7.801	4.7	1.003	-4.84	33	2
326	56.1	1.634	3.554	23.99	2.995	0.4347	3635	14.14	12.12	10.97	10.17	4.15	1.664	-4.008	8.159	2
326.2	19.93	1.809	5.773	5.964	3.681	0.297	3409	14.74	12.47	11.19	10.43	3.35	1.001	-3.779	11	3
327	61.98	3.211	3.316	18.93	6.282	0.3752	3523	15.14	13	11.79	11	4.55	3.066	-4.029	15.21	3
327.4	-5.257	4.285	15.46	551.5	1.888	1.506	8670	8.167	8.104	7.998	7.984	6	1.001	-4.159	10.39	0
328.5	2.113	1.929	4.19	7.362	4.939	0.2574	3360	13.52	11.2	9.903	9.143	1.7	1.003	-3.487	24.17	3
328.8	16.23	1.927	6.929	6.667	3.193	0.3615	3497	14.4	12.23	11	10.22	3.65	1.005	-3.472	8.176	1
329	43.61	3.546	2.62	14.11	9.914	0.2648	3355	15.8	13.46	12.15	11.38	4	40.7	-4.407	7.41	1
329.3	24.97	2.077	5.715	4.05	5.374	0.2296	3298	16.08	13.66	12.31	11.54	3.8	1.027	-3.501	7.825	2
329.8	-19.96	1.079	9.959	0.7777	1.508	0.1425	3128	15.38	12.81	11.37	10.64	2.4	1.278	-3.95	8.088	1
329.9	-44.9	2.014	6.798	275.7	1.561	1.142	5998	7.496	6.853	6.418	6.128	3.15	1	-4.809	9.91	1
330	-57.2	2.765	6.503	3.046	6.092	0.2306	3278	15.61	13.21	11.85	11.11	3.55	1.002	-3.923	19.11	1
330.5	33.81	2.439	10.6	2.013	4.66	0.2501	3331	15.74	13.37	12.04	11.28	3.75	2.402	-4.072	12.08	1
331.3	-66.44	3.336	15.19	1.027	6.086	0.2218	3291	15.94	13.51	12.15	11.38	3.55	1.009	-2.472	7.416	2
331.4	57.8	2.629	14.13	3.808	2.942	0.4347	3635	14.14	12.12	10.97	10.17	4.15	1.345	-3.487	11.75	2
331.5	6.011	2.731	8.775	97.19	2.219	0.887	5495	10.84	10.07	9.506	9.09	5.45	1.03	-4.731	10.96	0
331.8	27.93	3.425	27.95	314	1.147	2.048	8054	6.77	6.624	6.476	6.432	5.05	1.001	-4.493	8.347	0
331.9	37.05	3.499	14.58	123.6	2.031	1.191	6194	9.213	8.638	8.228	7.952	5.1	1.149	-4.407	14.27	0
332	65.15	2.189	20.36	2.663	2.115	0.4576	3694	14.05	12.08	10.96	10.16	4.3	1.019	-4.174	7.909	2
332	-69.14	1.482	3.107	9.901	5.086	0.243	3329	14.96	12.58	11.26	10.5	2.9	1.065	-3.695	11.45	2
332.2	-84.34	2.048	6.348	14.13	2.849	0.4747	3759	13.67	11.77	10.68	9.871	4.15	1.007	-3.93	11.94	2
332.4	-49.82	1.226	1.295	43.19	2.958	0.2926	3392	14.72	12.43	11.14	10.38	3.25	1.033	-3.472	7.974	2
332.5	-74.48	2.443	2.143	24.56	6.504	0.3168	3414	16.46	14.18	12.9	12.13	5.2	1.053	-3.537	10.91	2
333	52.57	1.317	2.473	678.6	1.432	0.8871	5834	10.12	9.454	8.972	8.623	5.05	1.169	-4.731	7.524	2
333.5	-81.68	3.68	10.62	16.06	3.563	0.6038	4242	12.96	11.5	10.58	9.801	4.95	1.023	-4.345	24.98	1
334	-20.28	1.885	2.504	19.6	4.944	0.3081	3430	13.54	11.3	10.05	9.281	2.3	1	-4.219	27.03	3
334.2	-22.58	1.677	6.09	5.993	3.298	0.3081	3430	13.54	11.3	10.05	9.281	2.3	1	-4.3	16.15	3
334.4	-86.07	1.776	0.9119	72.04	6.526	0.3047	3410	15.79	13.52	12.24	11.47	4.45	1.013	-4.219	10.63	4
334.4	-43.6	2.567	14.53	11.15	2.29	0.609	4282	12.12	10.69	9.787	9.012	4.2	1.182	-4.511	10.28	0
334.8	40.88	6.766	4.632	42.24	8.481	0.5855	4134	12.98	11.43	10.48	9.679	4.7	1.006	-4.089	73.39	0
335.1	73.72	1.695	15.59	3.273	1.921	0.4288	3628	13.44	11.41	10.26	9.467	3.4	1.006	-4.311	10.51	0
335.1	1.736	1.871	2.446	962.7	2.127	1.07	5970	9.143	8.503	8.048	7.73	4.6	1	-4.784	12.15	1
335.2	-20.33	2.786	20.77	37.36	1.747	0.9066	5662	10.49	9.767	9.245	8.862	5.3	1	-4.817	13.07	0
335.2	70.38	6.042	12.36	85.4	4.133	0.9112	5888	10.67	10.02	9.545	9.205	5.7	1.035	-4.809	59.3	0
335.3	-3.281	2.03	0.5188	150.2	9.107	0.3001	3407	15.23	12.96	11.68	10.91	3.85	1.02	-3.687	19.69	2
335.6	6.135	1.999	11.28	146.8	1.351	1.104	6124	9.003	8.406	7.978	7.685	4.65	1.001	-4.729	8.731	1
336	-82.05	2.83	27.23	4.574	2.038	0.6038	4242	12.96	11.5	10.58	9.801	4.95	1.002	-3.697	8.659	1
336	29.62	1.54	1.05	126.1	4.242	0.4394	3645	13.29	11.29	10.14	9.344	3.35	1.003	-3.599	10.86	2
336.3	21.46	3.648	6.429	8.716	5.612	0.393	3546	14.39	12.28	11.07	10.29	3.95	1.014	-3.61	22.67	2
337.3	2.158	1.902	6.378	6.604	3.416	0.3395	3457	14.28	12.06	10.81	10.04	3.3	1.018	-4.497	10.92	2
337.4	-17.46	1.401	2.436	24.54	3.407	0.3443	3466	14.02	11.82	10.57	9.802	3.1	1	-4.219	9.617	3
337.5	87.58	2.811	36.31	16.55	1.405	0.8976	5649	10.46	9.737	9.215	8.832	5.25	1	-4.731	9.857	0
338.4	0.00759	1.847	9.829	63.9	1.559	0.7966	5358	10.32	9.502	8.911	8.459	4.55	1.001	-4.785	8.317	0
338.8	-20.54	1.124	0.9533	1979	1.19	0.8057	5702	9.076	8.37	7.853	7.469	3.65	1.002	-4.688	8.542	2
339.1	55.97	2.352	14.13	2.197	3.242	0.3324	3445	14.44	12.22	10.96	10.19	3.4	1.344	-3.772	14.29	2
339.1	-53.75	2.209	7.65	110.2	2.016	0.827	5534	10.26	9.504	8.954	8.542	4.75	1	-4.134	10.38	0
339.4	5.553	3.552	11.28	12.9	3.473	0.5764	4165	11.04	9.528	8.593	7.801	2.8	1	-4.104	41.82	1
339.5	52.74	2.465	38.41	6.303	1.423	0.7082	4899	12.18	11.14	10.45	9.863	5.6	1.214	-4.679	8.151	2
339.9	-19.77	1.873	7.633	16.68	2.288	0.544	3965	12.42	10.73	9.723	8.91	3.65	1	-3.864	8.798	2
340.1	53.43	3.026	0.9205	968	6.026	0.7192	4921	12.01	10.99	10.31	9.722	5.5	1.148	-3.792	34.25	1
340.5	38.73	1.4	9.411	0.5088	5.083	0.1189	2838	16.77	14.05	12.23	11.44	1.75	1.401	-4.5	7.457	2
341.1	-36.85	1.687	3.017	344.4	2.058	0.839	5408	10.57	9.76	9.177	8.736	4.95	1	-4.545	7.965	2
341.5	-62.11	2.94	18.26	3.74	2.822	0.4922	3760	13.79	11.9	10.8	9.991	4.35	1	-3.369	7.352	2
342.2	-45.88	14.34	0.8229	2154	21.9	0.9092	5383	9.004	8.177	7.595	7.162	3.55	1	-4.742	1188	1
342.2	-19.73	1.959	8.177	3.307	3.719	0.2766	3379	15.23	12.92	11.62	10.85	3.6	1	-4.355	7.701	2
342.3	-63.36	2.341	11.15	7.22	2.692	0.4922	3760	13.79	11.9	10.8	9.991	4.35	1.048	-4.178	9.161	2
343.2	-30.45	2.705	17.33	4.55	2.532	0.5105	3857	13.2	11.4	10.35	9.532	4.05	1	-3.661	7.683	2
344.4	70.25	1.379	0.8011	125.6	4.353	0.3707	3524	13.46	11.33	10.12	9.343	2.85	1.165	-4.072	20.63	3
344.6	68.42	3.697	5.933	136.5	3.318	0.8753	5297	11.62	10.77	10.17	9.713	6	1.077	-4.785	15.52	1
345.1	15.96	3.398	3.691	15.96	6.572	0.3673	3512	14.22	12.07	10.85	10.07	3.55	1.191	-3.616	33.21	2
345.1	-42.3	2.291	7.187	12.41	3.061	0.4757	3780	10.93	9.084	8.012	7.212	1.5	1	-3.548	11.46	2
345.2	19.75	3.456	1.809	5.663	19.83	0.1323	2877	16.02	13.47	11.64	10.85	1.45	1	-4.5	76.43	2
346.2	-13.62	2.066	11.81	5.263	2.471	0.4476	3667	13	11.02	9.883	9.084	3.15	1.021	-4.427	10.16	2
346.2	79.93	2.338	1.807	22.55	7.766	0.2598	3347	15.56	13.21	11.89	11.13	3.7	1.001	-3.501	21	3
346.7	-47.99	1.36	3.886	5.381	4.105	0.1985	3261	14.96	12.49	11.12	10.35	2.25	1.24	-4.427	12.03	2
348.2	16.21	3.341	8.561	5.199	4.887	0.3673	3512	14.22	12.07	10.85	10.07	3.55	1.001	-3.95	27.31	2
348.4	15.07	1.956	3.073	255	2.514	0.7602	5212	10.84	9.972	9.34	8.847	4.8	1	-4.262	10.03	2
348.7	-42.41	2.959	2.445	12.62	9.668	0.2323	3303	16.2	13.78	12.43	11.67	3.95	1.003	-3.661	22.74	3
348.8	69.15	2.775	12.52	2.978	3.674	0.3582	3499	14.15	11.99	10.76	9.988	3.4	1.001	-3.501	17.65	1
349.1	-26.23	3.355	1.943	36.59	8.188	0.3626	3495	14.4	12.23	11	10.22	3.65	1	-3.562	34.94	2
349.3	45.77	2.015	6.953	5.947	3.461	0.3426	3459	14.8	12.59	11.34	10.57	3.85	1.11	-4.311	12.91	1
349.7	-18.76	1.898	4.683	190.8	2.041	0.8031	5483	10.73	9.953	9.39	8.965	5.1	1	-4.708	9.094	0
349.7	74.7	1.959	6.229	2.752	4.778	0.2111	3241	16.17	13.73	12.35	11.61	3.9	1.003	-4.574	11	2
349.7	-45.15	1.827	6.255	3.607	4.514	0.2323	3303	16.2	13.78	12.43	11.67	3.95	1.022	-4.547	7.397	3
350.1	4.261	1.769	0.9502	2191	2.87	0.9322	5649	9.781	9.05	8.529	8.149	4.65	1	-4.68	9.438	3
350.3	17.65	2.815	10.78	6.548	7.744	0.4071	3206	13.31	11.43	9.953	9.179	2.55	1	-3.864	18.9	2
350.4	5.646	1.747	7.625	3.209	3.824	0.251	3345	13.47	11.13	9.82	9.06	1.55	1	-4.497	28.33	2
350.5	6.499	2.662	5.555	6.818	5.293	0.31	3414	14.99	12.72	11.45	10.68	3.7	1	-4.178	16.04	2
350.8	20.38	2.865	21.14	1.791	2.995	0.3933	3555	14.22	12.11	10.92	10.13	3.8	1.245	-3.622	13.18	2
351.1	-61.13	3.11	3.094	7.097	10.88	0.1951	3252	15.68	13.19	11.81	11.05	2.9	1.002	-4.439	66.56	2
351.3	-56.25	2.399	7.884	1.648	7.002	0.1687	3223	16.4	13.86	12.46	11.69	3.2	1	-4.029	12.67	2
351.4	62.57	1.962	4.523	3.408	7.055	0.1668	3222	16.07	13.53	12.13	11.36	2.85	2.513	-4.409	14.64	3
351.5	33.85	2.815	4.38	6.445	7.123	0.2484	3333	15.5	13.13	11.81	11.04	3.5	1.014	-4.35	10.79	2
351.6	64.15	3.754	19.04	94.18	2.172	1.186	6194	8.835	8.266	7.852	7.569	4.7	1.043	-4.502	26.83	2
352	-79.02	1.398	1.889	30.89	3.879	0.324	3431	14.85	12.6	11.34	10.56	3.7	1.111	-3.687	9.668	2
352.6	-21.32	3.9	8.345	9.314	4.818	0.4688	3717	13.8	11.86	10.74	9.935	4.15	1.03	-4.345	29.27	2
352.8	71.65	2.77	5.809	4.312	6.443	0.2456	3323	16.41	14.03	12.69	11.92	4.35	2.653	-3.472	12.07	2
353.3	-88.26	2.376	0.596	95.05	11.75	0.2519	3336	15.31	12.94	11.62	10.86	3.35	1.025	-3.959	25.68	3
353.6	9.686	1.137	0.9678	1232	1.165	0.8103	5164	7.838	6.95	6.311	5.815	1.9	1.001	-4.836	14.08	0
353.6	-26.18	2.38	15.27	1.398	3.718	0.2713	3365	15.63	13.29	11.99	11.22	3.9	1.012	-3.468	7.389	1
353.8	56.09	2.723	17.38	3.677	2.68	0.4702	3765	12	10.13	9.046	8.244	2.5	1.156	-3.864	21.32	1
353.9	42.06	1.387	2.2	457.7	1.839	0.8012	5321	10.75	9.917	9.316	8.855	4.95	1.072	-4.659	8.446	2
354.7	42.85	3.446	6.063	6.896	6.203	0.3321	3450	13.98	11.76	10.51	9.745	2.95	1.087	-4.3	40.75	2
354.9	47.58	1.319	0.5088	366.3	3.7	0.4579	3690	13.55	11.59	10.46	9.661	3.8	1.05	-3.64	8.325	4
355	-30.78	1.894	12.84	1.326	3.765	0.2255	3297	15.73	13.3	11.95	11.19	3.4	1.03	-4.293	8.156	2
355.1	41.29	1.065	2.54	22	1.29	0.3321	3450	13.98	11.76	10.51	9.745	2.95	1.018	-4.226	8.874	3
355.2	54.69	3.263	3.186	13.73	7.628	0.3044	3417	14.61	12.35	11.08	10.31	3.3	1.104	-3.616	35.86	3
355.8	71.81	1.335	1.715	45.53	3	0.3707	3524	13.46	11.33	10.12	9.343	2.85	1.267	-4.409	10.36	3
355.9	-58.7	2.179	4.365	88.94	2.738	0.6725	4667	11.95	10.78	10.01	9.343	4.9	1	-4.138	10.86	0
356	70.4	5.48	12.72	49.28	3.891	0.8274	5383	8.101	7.294	6.712	6.269	2.45	1.048	-4.749	116.5	0
356.3	-45.51	2.579	12	30.68	2.272	0.7179	4858	11.72	10.66	9.955	9.347	5.1	1.012	-4.794	10.71	0
356.3	41.28	1.594	7.152	5.533	2.866	0.3321	3450	13.98	11.76	10.51	9.745	2.95	1.027	-4.3	9.808	3
356.9	-70.73	2.907	29.09	0.8519	3.08	0.3365	3444	15.29	13.06	11.79	11.02	4.25	1	-3.681	10.79	2
357	9.048	2.9	21.18	1.481	3.253	0.3568	3498	13.41	11.25	10.03	9.253	2.65	1.008	-3.779	24.24	2
357.1	35.09	2.286	3.924	452.4	2.292	1.004	5902	9.438	8.785	8.317	7.984	4.7	1.009	-4.703	12.29	0
357.3	-70.28	1.942	26.66	1.402	1.904	0.4037	3578	13.29	11.22	10.04	9.251	3	1.002	-3.95	11.09	3
357.8	24.9	2.244	6.943	3.224	4.634	0.2499	3312	15.66	13.29	11.96	11.2	3.8	1.007	-3.487	11.34	2
358	28.41	3.673	20.64	103.8	1.82	1.333	6353	8.553	8.014	7.631	7.379	4.8	1.002	-4.233	12.78	2
358.5	40.8	1.782	2.671	69.48	3.089	0.5477	3981	12.22	10.54	9.545	8.734	3.5	1.005	-3.525	7.591	3
358.6	-10.87	1.985	6.758	2.803	5.154	0.2107	3274	15.9	13.44	12.08	11.31	3.35	1	-4.321	11.23	2
358.9	38.3	2.417	10.89	6.155	2.881	0.4564	3694	12.94	10.99	9.868	9.067	3.2	1.011	-3.548	9.073	2
358.9	43.11	2.813	4.26	31.98	4.16	0.5249	3886	12.81	11.05	10.01	9.197	3.8	1.003	-4.517	26.57	3
359	-70.18	2.3	10.76	4.701	3.014	0.4037	3578	13.29	11.22	10.04	9.251	3	1	-4.559	23.14	3
359.1	-16.81	2.134	3.196	11.68	5.496	0.2786	3376	15.84	13.52	12.22	11.45	4.2	1	-3.622	9.328	0
359.6	-15.61	3.705	12.12	29.22	2.995	0.7103	4911	11.9	10.82	10.13	9.531	5.25	1	-4.239	18.71	0
359.8	22.45	2.902	3.246	12.22	7.189	0.2881	3386	15.58	13.28	11.98	11.21	4.05	1.294	-3.85	17.29	3

